Programmable GPU-Accelerated dApps for Real-Time Edge Inference and ISAC on NVIDIA Aerial Testbed

The transition of cellular networks to (i) software-based systems on commodity hardware and (ii) platforms for services beyond connectivity introduces critical system-level challenges. As sensing emerges as a key feature toward 6G standardization, supporting Integrated Sensing and Communication (ISAC) with limited bandwidth and piggybacking on communication signals, while maintaining high reliability and performance, remains a fundamental challenge. In this paper, we provide two key contributions. First, we present a programmable, open-source framework for processing PHY signals through real-time, GPU-accelerated Artificial Intelligence (AI) applications on the edge Radio Access Network (RAN) infrastructure. Building on the Open RAN dApp architecture, the framework interfaces with a GPU-accelerated gNB based on NVIDIA Aerial Testbed (ATB), feeding PHY data to custom AI logic with about 84 $\mu$s of framework latency per slot and control loops with inference in about 123 $\mu$s for lightweight TensorRT models, multiple inference engines, and support for several AI backends. We evaluate the framework on two GPU platforms, with different GPU sharing modes and an increasing number of cells and dApps. Second, we demonstrate the framework capabilities through cuSense, an indoor localization dApp that consumes uplink DMRS channel estimates, removes static multipath components, and runs a neural network to infer the position of a moving person. Evaluated on a 3GPP-compliant 5G NR deployment, cuSense achieves a mean localization error of 73 cm on runs unseen during training, with 79% of predictions falling within 1 meter, and runs live in 241 $\mu$s, without dedicated sensing hardware or modifications to the 5G signals. The framework is released as open source, together with the cuSense dataset, providing a reference design for future AI-native RANs and ISAC applications.

==> figures_tex/run12_three_align_trajectory_tikz.csv <==
sample,orig_sample,raw_x,raw_y,avg_x,avg_y,kalman_x,kalman_y,gt_x,gt_y
0,2462,36.0000,36.0000,36.0000,36.0000,36.6672,32.9369,34.6828,37.1717
1,2467,36.0000,32.0000,36.0000,36.0000,36.6781,33.1092,35.4040,38.1202
2,2472,36.0000,36.0000,36.0000,34.0000,36.6882,33.2148,35.5543,38.4593
3,2477,36.0000,33.0000,35.0000,33.0000,36.6711,33.2650,35.4609,38.5143
4,2482,34.0000,32.0000,35.0000,34.0000,36.6363,33.3394,35.4128,38.5737
5,2487,34.0000,35.0000,35.0000,33.0000,36.6021,33.3680,35.5680,38.9143
6,2492,36.0000,34.0000,35.0000,34.0000,36.5603,33.4293,35.4331,38.8097
7,2497,36.0000,33.0000,36.0000,35.0000,36.5524,33.5398,35.0528,38.3891
8,2502,36.0000,34.0000,36.0000,34.0000,36.5607,33.6128,35.1397,38.6126
9,2507,35.0000,33.0000,36.0000,33.0000,36.5681,33.6486,34.9138,38.4714
10,2512,36.0000,33.0000,36.0000,33.0000,36.5748,33.6656,35.1614,38.7838
11,2517,35.0000,32.0000,36.0000,33.0000,36.5808,33.6814,35.3113,39.2119
12,2522,34.0000,32.0000,35.0000,33.0000,36.5606,33.6962,35.4193,39.3452
13,2527,36.0000,33.0000,35.0000,33.0000,36.5236,33.7098,35.2080,39.2513
14,2532,35.0000,34.0000,36.0000,34.0000,36.5205,33.7392,35.3635,39.5028
15,2537,35.0000,33.0000,35.0000,33.0000,36.4911,33.7583,35.3613,39.5041
16,2542,36.0000,31.0000,35.0000,33.0000,36.4532,33.7675,35.2907,39.5458
17,2547,36.0000,25.0000,35.0000,33.0000,36.4159,33.7759,35.3845,39.6798
18,2552,33.0000,22.0000,35.0000,27.0000,36.4050,33.6668,35.5251,39.8807
19,2557,35.0000,28.0000,35.0000,24.0000,36.3684,33.2894,35.4993,39.8959
20,2562,35.0000,33.0000,35.0000,27.0000,36.3235,32.9767,35.4605,39.9186
21,2567,33.0000,20.0000,35.0000,30.0000,36.2876,32.8644,35.4121,39.9470
22,2572,35.0000,23.0000,34.0000,24.0000,36.2274,32.6463,35.4890,40.1250
23,2577,33.0000,22.0000,34.0000,22.0000,36.1503,32.2272,35.6981,40.4829
24,2582,34.0000,31.0000,34.0000,24.0000,36.0757,31.8639,35.7887,40.6878
25,2587,36.0000,25.0000,35.0000,28.0000,36.0124,31.6626,35.6492,40.5439
26,2592,37.0000,38.0000,35.0000,27.0000,35.9824,31.4555,35.4503,40.4025
27,2597,36.0000,38.0000,36.0000,36.0000,35.9856,31.4843,35.3984,40.4330
28,2602,36.0000,36.0000,36.0000,37.0000,35.9967,31.7028,35.3918,40.4368
29,2607,36.0000,37.0000,36.0000,36.0000,36.0073,31.9017,35.5082,40.6585
30,2612,36.0000,36.0000,36.0000,36.0000,36.0175,32.0780,35.5576,40.8228
31,2617,35.0000,27.0000,36.0000,34.0000,36.0272,32.2060,35.2923,40.6460
32,2622,36.0000,36.0000,35.0000,32.0000,35.9938,32.2019,35.3351,40.7919
33,2627,35.0000,29.0000,36.0000,34.0000,35.9952,32.2495,35.5514,41.1519
34,2632,36.0000,35.0000,36.0000,33.0000,36.0047,32.3044,35.5762,41.2999
35,2637,36.0000,36.0000,36.0000,33.0000,36.0139,32.3151,35.7372,41.5351
36,2642,36.0000,38.0000,36.0000,37.0000,36.0227,32.4626,35.7492,41.6926
37,2647,36.0000,37.0000,36.0000,37.0000,36.0310,32.6683,35.7029,41.7195
38,2652,36.0000,39.0000,36.0000,38.0000,36.0390,32.9127,35.6171,41.7694
39,2657,35.0000,32.0000,35.0000,37.0000,36.0294,33.1320,35.3266,41.5440
40,2662,36.0000,37.0000,35.0000,34.0000,35.9945,33.2253,35.1279,41.5613
41,2667,37.0000,36.0000,36.0000,37.0000,35.9856,33.3607,35.0665,41.5972
42,2672,37.0000,33.0000,36.0000,37.0000,35.9939,33.5463,35.2115,41.9397
43,2677,36.0000,36.0000,36.0000,34.0000,36.0106,33.6306,35.4427,42.3028
44,2682,36.0000,39.0000,36.0000,36.0000,36.0179,33.7296,35.3597,42.4173
45,2687,36.0000,38.0000,36.0000,39.0000,36.0249,33.9542,35.1059,42.1331
46,2692,36.0000,33.0000,36.0000,37.0000,36.0317,34.1664,35.1025,42.0686
47,2697,35.0000,32.0000,36.0000,34.0000,36.0381,34.2485,35.1025,42.0686
48,2702,35.0000,27.0000,35.0000,32.0000,36.0274,34.2285,35.1025,42.0686
49,2707,36.0000,35.0000,35.0000,32.0000,35.9919,34.1501,35.1025,42.0686
50,2712,35.0000,32.0000,36.0000,35.0000,35.9904,34.1979,35.0473,42.0680
51,2717,36.0000,42.0000,35.0000,35.0000,35.9550,34.2688,34.7286,41.7940
52,2722,35.0000,42.0000,35.0000,40.0000,35.9207,34.4621,34.7429,41.8841
53,2727,36.0000,38.0000,35.0000,41.0000,35.8860,34.7990,34.9051,42.1836
54,2732,37.0000,40.0000,36.0000,39.0000,35.8861,35.0687,34.8919,42.1911
55,2737,37.0000,36.0000,37.0000,38.0000,35.9032,35.2792,34.9683,42.4300
56,2742,34.0000,42.0000,36.0000,39.0000,35.9197,35.4684,35.5006,43.3483
57,2747,32.0000,44.0000,34.0000,42.0000,35.8929,35.7295,35.4001,43.4065
58,2752,34.0000,39.0000,33.0000,42.0000,35.7825,36.0655,35.2352,43.3661
59,2757,33.0000,45.0000,34.0000,40.0000,35.6926,36.3141,35.0310,43.2465
60,2762,34.0000,48.0000,33.0000,44.0000,35.6047,36.6226,35.1232,43.5664
61,2767,36.0000,39.0000,34.0000,45.0000,35.5349,37.0755,35.0817,43.7959
62,2772,35.0000,37.0000,35.0000,39.0000,35.5085,37.3484,35.1534,44.0632
63,2777,36.0000,42.0000,36.0000,39.0000,35.5081,37.4728,35.2040,44.2420
64,2782,36.0000,41.0000,36.0000,41.0000,35.5249,37.6701,35.3373,44.4771
65,2787,36.0000,37.0000,36.0000,39.0000,35.5415,37.8701,35.4226,44.6386
66,2792,36.0000,35.0000,36.0000,37.0000,35.5579,37.9600,35.6490,45.0908
67,2797,34.0000,34.0000,36.0000,35.0000,35.5739,37.9430,35.7603,45.2931
68,2802,34.0000,36.0000,34.0000,35.0000,35.5386,37.9096,35.4104,44.9998
69,2807,36.0000,40.0000,35.0000,37.0000,35.4790,37.9177,35.1404,44.8356
70,2812,37.0000,42.0000,36.0000,40.0000,35.4798,38.0333,35.2329,45.0628
71,2817,36.0000,47.0000,36.0000,43.0000,35.4978,38.2819,35.1897,45.0875
72,2822,36.0000,44.0000,36.0000,45.0000,35.5152,38.6232,35.2770,45.3565
73,2827,36.0000,42.0000,36.0000,43.0000,35.5321,38.9618,35.3624,45.5202
74,2832,36.0000,44.0000,36.0000,43.0000,35.5492,39.2354,35.1732,45.3097
75,2837,37.0000,46.0000,36.0000,45.0000,35.5659,39.5361,35.0061,45.1927
76,2842,37.0000,44.0000,36.0000,45.0000,35.5824,39.8790,35.0023,45.1949
77,2847,35.0000,43.0000,36.0000,44.0000,35.6150,40.1994,34.9903,45.2019
78,2852,36.0000,42.0000,36.0000,41.0000,35.6298,40.3908,34.9110,45.2473
79,2857,36.0000,38.0000,35.0000,41.0000,35.6113,40.5346,34.8769,45.2667
80,2862,29.0000,20.0000,35.0000,37.0000,35.6097,40.5911,34.8770,45.2667
81,2867,30.0000,27.0000,31.0000,26.0000,35.4860,40.2296,34.7954,45.3134
82,2872,36.0000,40.0000,31.0000,27.0000,35.2755,39.7427,34.8618,45.7000
83,2877,36.0000,45.0000,36.0000,45.0000,35.2566,39.8580,34.6069,45.5276
84,2882,36.0000,45.0000,36.0000,46.0000,35.2797,40.2118,34.6778,45.8053
85,2887,35.0000,38.0000,36.0000,45.0000,35.3027,40.5420,34.6854,45.9069
86,2892,36.0000,42.0000,36.0000,41.0000,35.3252,40.7171,35.0813,46.6261
87,2897,36.0000,45.0000,36.0000,42.0000,35.3480,40.8537,35.3570,47.0807
88,2902,36.0000,45.0000,36.0000,44.0000,35.3711,41.0828,35.2698,47.2032
89,2907,36.0000,44.0000,36.0000,44.0000,35.3939,41.3220,35.2210,47.2308
90,2912,35.0000,47.0000,36.0000,45.0000,35.4164,41.5812,34.7897,46.9997
91,2917,36.0000,46.0000,35.0000,46.0000,35.4027,41.8861,34.4440,46.5808
92,2922,36.0000,45.0000,36.0000,46.0000,35.4074,42.1885,34.3072,46.6589
93,2927,36.0000,42.0000,36.0000,44.0000,35.4294,42.4262,34.0316,46.2804
94,2932,37.0000,43.0000,36.0000,42.0000,35.4506,42.5678,34.5517,47.0618
95,2937,37.0000,41.0000,37.0000,42.0000,35.4799,42.6692,34.4828,47.1010
96,2942,36.0000,41.0000,37.0000,42.0000,35.5433,42.7656,34.6356,47.5997
97,2947,37.0000,43.0000,37.0000,42.0000,35.6058,42.8568,34.7427,48.0199
98,2952,36.0000,44.0000,37.0000,44.0000,35.6672,42.9956,34.3441,47.7278
99,2957,35.0000,45.0000,36.0000,44.0000,35.7097,43.1636,34.2936,47.7934
100,2962,35.0000,45.0000,35.0000,45.0000,35.7161,43.3605,34.4706,48.1734
101,2967,35.0000,47.0000,35.0000,45.0000,35.6875,43.5582,34.1756,47.8233
102,2972,35.0000,45.0000,35.0000,45.0000,35.6597,43.7744,34.1687,47.8272
103,2977,35.0000,45.0000,35.0000,45.0000,35.6323,43.9921,34.1271,47.8506
104,2982,34.0000,47.0000,35.0000,45.0000,35.6054,44.1674,34.1209,47.9649
105,2987,34.0000,46.0000,34.0000,46.0000,35.5357,44.3792,34.2649,48.2228
106,2992,35.0000,48.0000,34.0000,47.0000,35.4676,44.6182,34.0373,47.9017
107,2997,34.0000,49.0000,34.0000,48.0000,35.4008,44.8758,33.9360,47.8132
108,3002,34.0000,45.0000,34.0000,48.0000,35.3354,45.1509,33.6485,47.5749
109,3007,33.0000,47.0000,33.0000,47.0000,35.2637,45.3891,33.6325,47.5841
110,3012,33.0000,47.0000,33.0000,47.0000,35.1603,45.5839,33.6576,47.5697
111,3017,34.0000,49.0000,33.0000,48.0000,35.0595,45.7969,33.6989,47.7651
112,3022,34.0000,51.0000,34.0000,49.0000,34.9777,46.0545,33.7746,48.0503
113,3027,33.0000,49.0000,34.0000,50.0000,34.9230,46.3655,33.8651,48.2205
114,3032,32.0000,50.0000,33.0000,50.0000,34.8349,46.6748,33.9141,48.5249
115,3037,32.0000,49.0000,32.0000,50.0000,34.7063,46.9728,33.8590,48.7798
116,3042,30.0000,50.0000,31.0000,50.0000,34.5556,47.2602,33.9012,49.0915
117,3047,30.0000,51.0000,30.0000,50.0000,34.3654,47.5380,33.6903,48.9496
118,3052,31.0000,49.0000,30.0000,50.0000,34.1531,47.8325,33.4169,48.8056
119,3057,32.0000,50.0000,31.0000,50.0000,33.9553,48.0908,33.4605,49.0420
120,3062,30.0000,49.0000,31.0000,50.0000,33.7984,48.3135,33.3912,49.1184
121,3067,29.0000,51.0000,30.0000,50.0000,33.6204,48.5530,33.2706,49.1491
122,3072,31.0000,49.0000,30.0000,50.0000,33.4289,48.7841,33.2150,49.2177
123,3077,29.0000,49.0000,30.0000,49.0000,33.2419,48.9808,33.1642,49.2090
124,3082,29.0000,49.0000,29.0000,49.0000,33.0344,49.1524,33.1134,49.2751
125,3087,29.0000,50.0000,29.0000,49.0000,32.8163,49.3167,33.0418,49.2782
126,3092,34.0000,46.0000,30.0000,49.0000,32.6222,49.4738,33.2659,49.7134
127,3097,33.0000,49.0000,32.0000,47.0000,32.5098,49.5732,33.3436,49.9710
128,3102,31.0000,53.0000,32.0000,49.0000,32.4682,49.6749,33.1613,49.8101
129,3107,32.0000,53.0000,32.0000,52.0000,32.3949,49.8810,33.0426,49.8390
130,3112,34.0000,49.0000,33.0000,52.0000,32.3247,50.1370,32.9521,49.9276
131,3117,29.0000,51.0000,32.0000,51.0000,32.2903,50.3429,32.7709,49.7285
132,3122,35.0000,44.0000,31.0000,49.0000,32.1990,50.4988,32.7523,49.7389
133,3127,35.0000,44.0000,33.0000,46.0000,32.1280,50.5592,32.7200,49.7572
134,3132,37.0000,35.0000,36.0000,41.0000,32.1807,50.4465,32.6830,49.7781
135,3137,35.0000,49.0000,36.0000,43.0000,32.2844,50.2381,32.6507,49.7963
136,3142,31.0000,52.0000,33.0000,49.0000,32.3394,50.2245,32.7412,50.0089
137,3147,33.0000,48.0000,32.0000,51.0000,32.2862,50.3907,32.8868,50.2277
138,3152,36.0000,43.0000,33.0000,48.0000,32.2354,50.4817,32.6814,50.0049
139,3157,34.0000,47.0000,35.0000,45.0000,32.2884,50.4238,32.5236,49.8680
140,3162,34.0000,48.0000,35.0000,46.0000,32.3571,50.3575,32.6312,50.1458
141,3167,36.0000,46.0000,34.0000,47.0000,32.3829,50.3577,32.5009,50.1276
142,3172,36.0000,43.0000,36.0000,46.0000,32.4465,50.3522,32.4708,50.2737
143,3177,32.0000,48.0000,35.0000,46.0000,32.5320,50.2906,32.6036,50.7671
144,3182,34.0000,45.0000,33.0000,47.0000,32.5470,50.2866,32.8207,51.2206
145,3187,37.0000,45.0000,34.0000,45.0000,32.5459,50.2496,32.9571,51.7262
146,3192,31.0000,50.0000,35.0000,47.0000,32.6242,50.1973,32.7466,51.6490
147,3197,28.0000,50.0000,31.0000,49.0000,32.5821,50.2452,32.5457,51.5665
148,3202,30.0000,50.0000,29.0000,49.0000,32.4169,50.3116,32.1938,51.3022
149,3207,28.0000,52.0000,29.0000,50.0000,32.2364,50.4070,32.2445,51.6195
150,3212,28.0000,53.0000,28.0000,52.0000,32.0499,50.5492,32.2497,51.7318
151,3217,32.0000,51.0000,29.0000,52.0000,31.8601,50.7459,32.3777,52.1271
152,3222,26.0000,7.0000,31.0000,51.0000,31.7311,50.8998,31.8735,51.5113
153,3227,34.0000,25.0000,36.0000,44.0000,31.7746,50.8889,31.7664,51.4263
154,3232,31.0000,19.0000,33.0000,21.0000,31.7241,49.7128,31.7013,51.4627
155,3237,30.0000,41.0000,31.0000,20.0000,31.6747,48.6131,31.8646,51.8704
156,3242,28.0000,51.0000,29.0000,45.0000,31.5640,47.8081,31.6279,51.5806
157,3247,29.0000,50.0000,28.0000,51.0000,31.3659,47.9363,31.5752,52.1085
158,3252,33.0000,48.0000,29.0000,51.0000,31.1897,48.1165,31.1348,51.7801
159,3257,32.0000,33.0000,32.0000,48.0000,31.1212,48.2141,30.9073,51.3398
160,3262,33.0000,43.0000,34.0000,39.0000,31.1543,48.0773,31.1347,51.7799
161,3267,28.0000,50.0000,31.0000,48.0000,31.1548,47.9518,30.8036,51.3978
162,3272,27.0000,54.0000,29.0000,51.0000,31.0406,48.0573,30.7393,51.4342
163,3277,30.0000,53.0000,28.0000,53.0000,30.8694,48.2963,30.8037,51.3980
164,3282,28.0000,50.0000,29.0000,52.0000,30.7183,48.5500,30.8013,51.3991
165,3287,25.0000,41.0000,28.0000,49.0000,30.5755,48.6896,30.7474,51.3921
166,3292,29.0000,47.0000,28.0000,46.0000,30.4059,48.6842,30.4359,51.0440
167,3297,27.0000,46.0000,28.0000,47.0000,30.2468,48.6602,30.3333,51.1018
168,3302,28.0000,43.0000,27.0000,46.0000,30.0820,48.6253,30.2991,51.1212
169,3307,30.0000,51.0000,28.0000,49.0000,29.9138,48.6160,30.3229,51.2198
170,3312,29.0000,52.0000,29.0000,51.0000,29.8092,48.7172,30.4492,51.4849
171,3317,28.0000,50.0000,29.0000,50.0000,29.7076,48.8594,30.1349,51.2135
172,3322,29.0000,53.0000,29.0000,51.0000,29.6100,48.9884,30.1754,51.3401
173,3327,28.0000,53.0000,29.0000,53.0000,29.5158,49.1674,30.2593,51.7037
174,3332,27.0000,52.0000,28.0000,52.0000,29.3808,49.3760,30.1470,51.7669
175,3337,30.0000,47.0000,28.0000,50.0000,29.2519,49.5148,30.0370,51.8285
176,3342,27.0000,52.0000,28.0000,50.0000,29.1279,49.5968,29.9569,51.8736
177,3347,24.0000,51.0000,26.0000,51.0000,28.9726,49.6935,29.7921,51.9663
178,3352,26.0000,51.0000,25.0000,51.0000,28.7433,49.8128,29.7236,52.0048
179,3357,31.0000,50.0000,28.0000,50.0000,28.5660,49.9015,29.6036,52.0722
180,3362,29.0000,50.0000,30.0000,50.0000,28.5155,49.9697,29.6236,52.5161
181,3367,28.0000,49.0000,29.0000,49.0000,28.4851,50.0261,29.7355,53.1360
182,3372,27.0000,50.0000,28.0000,49.0000,28.3961,50.0453,29.6759,53.1692
183,3377,27.0000,47.0000,27.0000,50.0000,28.2591,50.1062,29.5234,52.9876
184,3382,24.0000,52.0000,27.0000,49.0000,28.1277,50.1306,29.3703,52.7682
185,3387,27.0000,50.0000,26.0000,50.0000,27.9589,50.1703,29.2739,52.8222
186,3392,31.0000,44.0000,27.0000,50.0000,27.8043,50.2582,29.1317,52.9019
187,3397,30.0000,50.0000,29.0000,47.0000,27.7464,50.2274,28.9921,52.9802
188,3402,24.0000,55.0000,29.0000,50.0000,27.7394,50.2138,28.9235,53.0187
189,3407,25.0000,53.0000,25.0000,54.0000,27.5950,50.3795,28.9028,53.0302
190,3412,25.0000,49.0000,24.0000,52.0000,27.3592,50.5609,28.8478,53.0608
191,3417,26.0000,49.0000,25.0000,50.0000,27.1749,50.6341,28.6441,52.8580
192,3422,26.0000,53.0000,26.0000,50.0000,27.0310,50.6462,28.3233,52.4203
193,3427,23.0000,51.0000,25.0000,52.0000,26.8824,50.7321,28.3244,52.6052
194,3432,22.0000,52.0000,23.0000,52.0000,26.6618,50.8488,28.2103,52.4838
195,3437,23.0000,49.0000,22.0000,50.0000,26.3805,50.9104,28.2225,52.6624
196,3442,20.0000,52.0000,22.0000,50.0000,26.1082,50.9356,28.2687,52.8219
197,3447,25.0000,50.0000,23.0000,50.0000,25.8532,50.9591,28.0766,52.4845
198,3452,20.0000,53.0000,23.0000,51.0000,25.6300,51.0060,27.9476,52.4459
199,3457,16.0000,55.0000,21.0000,52.0000,25.3798,51.0929,28.1189,52.7950
200,3462,20.0000,50.0000,19.0000,53.0000,25.0126,51.2350,28.1940,52.8641
201,3467,21.0000,51.0000,19.0000,51.0000,24.6486,51.3223,28.1464,52.8908
202,3472,26.0000,48.0000,21.0000,51.0000,24.3465,51.3732,28.1056,52.9137
203,3477,24.0000,47.0000,23.0000,50.0000,24.1377,51.3898,27.9901,52.9785
204,3482,21.0000,45.0000,23.0000,47.0000,24.0005,51.3275,27.9358,53.0089
205,3487,22.0000,50.0000,23.0000,50.0000,23.8525,51.3039,27.9576,53.4469
206,3492,21.0000,49.0000,23.0000,50.0000,23.6928,51.3084,27.8829,53.6014
207,3497,19.0000,47.0000,21.0000,49.0000,23.4797,51.2770,27.7431,53.6797
208,3502,18.0000,40.0000,20.0000,47.0000,23.2276,51.1911,27.5193,53.8051
209,3507,24.0000,41.0000,20.0000,40.0000,22.9371,50.8678,27.4580,53.8394
210,3512,20.0000,48.0000,23.0000,43.0000,22.7831,50.5327,27.3063,53.9248
211,3517,21.0000,51.0000,22.0000,47.0000,22.6261,50.3602,27.4003,54.3644
212,3522,23.0000,49.0000,21.0000,50.0000,22.4330,50.3446,26.9811,53.6961
213,3527,23.0000,51.0000,22.0000,50.0000,22.2803,50.3616,26.9140,53.5833
214,3532,22.0000,52.0000,22.0000,51.0000,22.1336,50.3860,26.6561,53.2478
215,3537,26.0000,55.0000,23.0000,53.0000,22.0191,50.4959,26.6455,53.1798
216,3542,16.0000,18.0000,24.0000,54.0000,21.9414,50.6568,26.7326,53.6112
217,3547,24.0000,49.0000,16.0000,19.0000,21.7783,50.2625,26.9098,54.1466
218,3552,21.0000,53.0000,22.0000,52.0000,21.6377,50.0685,26.6780,53.7157
219,3557,21.0000,53.0000,21.0000,53.0000,21.5105,50.2158,26.6442,53.7347
220,3562,23.0000,54.0000,22.0000,53.0000,21.3722,50.3638,26.2483,53.4032
221,3567,23.0000,54.0000,23.0000,54.0000,21.2843,50.5340,26.2149,53.4222
222,3572,23.0000,55.0000,23.0000,54.0000,21.2271,50.7160,26.1147,53.4787
223,3577,23.0000,54.0000,23.0000,55.0000,21.1735,50.9099,26.1147,53.4787
224,3582,25.0000,54.0000,22.0000,55.0000,21.0801,51.1233,26.0953,53.4529
225,3587,25.0000,52.0000,23.0000,54.0000,21.0311,51.2826,25.8246,53.0951
226,3592,26.0000,54.0000,25.0000,53.0000,21.0601,51.4041,25.8246,53.0951
227,3597,22.0000,55.0000,25.0000,54.0000,21.1053,51.5592,25.8246,53.0951
228,3602,27.0000,6.0000,25.0000,53.0000,21.1461,51.6900,25.8114,53.1027
229,3607,25.0000,50.0000,29.0000,5.0000,21.2132,51.3698,25.7585,53.1329
230,3612,23.0000,54.0000,24.0000,54.0000,21.2264,51.4752,25.7764,53.2320
231,3617,22.0000,52.0000,22.0000,54.0000,21.1717,51.6194,25.8291,53.6396
232,3622,27.0000,52.0000,23.0000,52.0000,21.1053,51.6953,25.5781,53.4916
233,3627,24.0000,54.0000,25.0000,53.0000,21.1545,51.7699,25.0280,52.8640
234,3632,23.0000,53.0000,24.0000,53.0000,21.1998,51.8684,24.8211,52.7324
235,3637,27.0000,50.0000,24.0000,52.0000,21.2216,51.9464,24.8641,53.0988
236,3642,27.0000,52.0000,27.0000,51.0000,21.3337,51.9512,24.8073,53.1311
237,3647,23.0000,55.0000,27.0000,52.0000,21.4878,51.9728,24.7048,53.1892
238,3652,27.0000,54.0000,25.0000,54.0000,21.5678,52.0884,24.5869,53.2560
239,3657,27.0000,54.0000,26.0000,54.0000,21.6573,52.2180,24.5607,53.2709
240,3662,26.0000,54.0000,27.0000,54.0000,21.8124,52.3454,24.6797,53.6373
241,3667,25.0000,54.0000,26.0000,54.0000,21.9408,52.4694,24.9037,54.1611
242,3672,26.0000,55.0000,26.0000,54.0000,22.0498,52.5893,24.9427,54.4148
243,3677,27.0000,54.0000,26.0000,54.0000,22.1574,52.7051,24.8692,54.4744
244,3682,26.0000,54.0000,27.0000,54.0000,22.2803,52.8166,24.5722,54.0936
245,3687,26.0000,53.0000,27.0000,54.0000,22.4270,52.9240,24.3595,53.9233
246,3692,24.0000,54.0000,25.0000,54.0000,22.5175,53.0274,24.1632,53.7832
247,3697,26.0000,54.0000,25.0000,54.0000,22.5720,53.1271,23.9672,53.9298
248,3702,27.0000,54.0000,26.0000,54.0000,22.6441,53.2233,23.9262,54.1679
249,3707,27.0000,54.0000,27.0000,54.0000,22.7593,53.3161,23.7300,53.9564
250,3712,28.0000,54.0000,28.0000,54.0000,22.9171,53.4055,23.6928,54.0850
251,3717,26.0000,54.0000,28.0000,54.0000,23.0983,53.4916,23.5086,54.0819
252,3722,28.0000,54.0000,27.0000,54.0000,23.2397,53.5742,23.2810,53.9959
253,3727,25.0000,53.0000,27.0000,54.0000,23.3692,53.6537,22.9833,53.4620
254,3732,26.0000,54.0000,25.0000,53.0000,23.4523,53.7040,22.8710,53.1743
255,3737,24.0000,48.0000,25.0000,52.0000,23.4909,53.7264,22.7290,52.9097
256,3742,21.0000,53.0000,24.0000,51.0000,23.5110,53.6977,22.6952,52.7562
257,3747,23.0000,54.0000,23.0000,52.0000,23.4644,53.6603,22.5858,52.4091
258,3752,23.0000,52.0000,23.0000,53.0000,23.4188,53.6883,22.6584,52.6750
259,3757,21.0000,53.0000,23.0000,52.0000,23.3748,53.6973,22.6591,52.7769
260,3762,22.0000,53.0000,22.0000,52.0000,23.2899,53.6799,22.8359,53.0906
261,3767,23.0000,53.0000,23.0000,53.0000,23.2160,53.6957,22.8305,53.1974
262,3772,23.0000,53.0000,23.0000,53.0000,23.1781,53.7181,22.6177,52.8653
263,3777,24.0000,52.0000,23.0000,53.0000,23.1417,53.7386,22.5064,52.8640
264,3782,23.0000,51.0000,23.0000,52.0000,23.1067,53.7404,22.4937,52.8713
265,3787,21.0000,52.0000,22.0000,52.0000,23.0645,53.7159,22.4937,52.8713
266,3792,23.0000,54.0000,22.0000,52.0000,22.9898,53.6911,22.4111,52.9185
267,3797,24.0000,53.0000,23.0000,54.0000,22.9344,53.7170,22.3349,52.9620
268,3802,23.0000,52.0000,23.0000,53.0000,22.9066,53.7497,22.2397,53.0164
269,3807,23.0000,52.0000,23.0000,52.0000,22.8799,53.7464,22.4018,53.4415
270,3812,23.0000,51.0000,23.0000,52.0000,22.8545,53.7174,22.0811,53.1072
271,3817,24.0000,54.0000,23.0000,52.0000,22.8302,53.6890,21.9544,53.1796
272,3822,21.0000,52.0000,23.0000,53.0000,22.8071,53.7020,21.9291,53.2285
273,3827,21.0000,53.0000,21.0000,53.0000,22.7341,53.7136,22.0125,53.6632
274,3832,23.0000,54.0000,21.0000,53.0000,22.6294,53.7154,21.9044,53.6906
275,3837,21.0000,52.0000,22.0000,53.0000,22.5699,53.7246,21.6356,53.3615
276,3842,20.0000,52.0000,21.0000,53.0000,22.4954,53.7329,21.6040,53.3795
277,3847,21.0000,53.0000,21.0000,53.0000,22.3981,53.7404,21.4876,53.2433
278,3852,22.0000,54.0000,22.0000,54.0000,22.3207,53.7554,21.1397,52.6304
279,3857,21.0000,53.0000,22.0000,53.0000,22.2709,53.7774,21.1094,52.5480
280,3862,23.0000,53.0000,22.0000,53.0000,22.1887,53.7811,20.9881,52.2184
281,3867,21.0000,52.0000,22.0000,53.0000,22.1434,53.7841,20.9543,52.1454
282,3872,21.0000,54.0000,22.0000,53.0000,22.0999,53.7864,20.8557,51.9331
283,3877,21.0000,52.0000,21.0000,53.0000,22.0156,53.7878,20.9400,52.1146
284,3882,21.0000,53.0000,21.0000,52.0000,21.9253,53.7627,20.7994,51.8339
285,3887,22.0000,53.0000,21.0000,53.0000,21.8464,53.7377,20.7850,51.8422
286,3892,20.0000,52.0000,21.0000,53.0000,21.7869,53.7378,20.8558,51.9330
287,3897,21.0000,52.0000,20.0000,51.0000,21.6960,53.6783,21.0006,52.2114
288,3902,22.0000,52.0000,21.0000,52.0000,21.5916,53.6204,20.9469,52.0450
289,3907,21.0000,53.0000,21.0000,53.0000,21.5234,53.6045,20.8384,51.8114
290,3912,20.0000,54.0000,21.0000,53.0000,21.4574,53.6048,20.8630,51.7972
291,3917,20.0000,52.0000,20.0000,53.0000,21.3853,53.6048,20.9000,51.7758
292,3922,20.0000,53.0000,20.0000,52.0000,21.2819,53.5957,20.9000,51.7759
293,3927,20.0000,52.0000,20.0000,52.0000,21.1812,53.5519,20.8022,51.6048
294,3932,20.0000,53.0000,20.0000,52.0000,21.0835,53.5081,20.6905,51.4092
295,3937,20.0000,53.0000,20.0000,53.0000,20.9889,53.4820,20.6618,51.4256
296,3942,20.0000,54.0000,20.0000,53.0000,20.8972,53.4818,20.5470,51.2672
297,3947,21.0000,53.0000,21.0000,53.0000,20.8261,53.4985,20.4530,51.0646
298,3952,21.0000,54.0000,21.0000,53.0000,20.7836,53.4971,20.5705,51.3179
299,3957,20.0000,54.0000,20.0000,54.0000,20.7343,53.5040,20.4509,51.2265
300,3962,20.0000,52.0000,20.0000,53.0000,20.6526,53.5274,20.3618,51.1175
301,3967,20.0000,52.0000,20.0000,53.0000,20.5739,53.5241,20.4789,51.3709
302,3972,21.0000,54.0000,20.0000,53.0000,20.4983,53.5207,20.3969,51.1935
303,3977,22.0000,53.0000,21.0000,53.0000,20.4598,53.5168,20.3618,51.1175
304,3982,24.0000,54.0000,22.0000,54.0000,20.4662,53.5299,20.0855,50.5195
305,3987,23.0000,54.0000,23.0000,54.0000,20.5251,53.5680,20.2685,50.9821
306,3992,21.0000,54.0000,22.0000,54.0000,20.5749,53.6049,20.1927,50.8343
307,3997,21.0000,53.0000,21.0000,53.0000,20.5730,53.6147,19.9555,50.4646
308,4002,21.0000,52.0000,21.0000,53.0000,20.5466,53.6069,19.9266,50.4225
309,4007,21.0000,53.0000,21.0000,53.0000,20.5218,53.5987,19.7800,50.1039
310,4012,21.0000,53.0000,21.0000,53.0000,20.4985,53.5904,19.7831,50.0398
311,4017,20.0000,53.0000,21.0000,53.0000,20.4765,53.5820,19.4987,49.4116
312,4022,19.0000,52.0000,20.0000,53.0000,20.4302,53.5736,19.6197,49.6743
313,4027,20.0000,53.0000,20.0000,53.0000,20.3690,53.5651,19.4542,49.3151
314,4032,20.0000,51.0000,20.0000,53.0000,20.3100,53.5564,19.3199,48.9430
315,4037,21.0000,51.0000,20.0000,52.0000,20.2532,53.5054,19.3199,48.9430
316,4042,22.0000,52.0000,21.0000,51.0000,20.2407,53.4134,19.2162,48.5578
317,4047,21.0000,50.0000,22.0000,51.0000,20.2633,53.3397,19.4077,48.8913
318,4052,21.0000,51.0000,21.0000,51.0000,20.2862,53.2505,19.4097,48.8902
319,4057,22.0000,51.0000,21.0000,50.0000,20.2754,53.1392,19.4499,48.8967
320,4062,21.0000,51.0000,21.0000,51.0000,20.2659,53.0462,19.6330,49.2103
321,4067,21.0000,52.0000,22.0000,51.0000,20.2919,52.9622,19.6495,49.1706
322,4072,20.0000,52.0000,21.0000,52.0000,20.3008,52.9057,19.4956,48.8397
323,4077,20.0000,52.0000,20.0000,53.0000,20.2681,52.8927,19.4897,48.8432
324,4082,22.0000,53.0000,20.0000,53.0000,20.2200,52.8884,19.4663,48.8570
325,4087,20.0000,54.0000,21.0000,53.0000,20.2078,52.8926,19.4663,48.8569
326,4092,21.0000,53.0000,21.0000,53.0000,20.2053,52.8967,19.4358,48.7911
327,4097,21.0000,54.0000,21.0000,53.0000,20.2037,52.9007,19.3112,48.5016
328,4102,21.0000,53.0000,21.0000,53.0000,20.2030,52.9047,19.3248,48.4936
329,4107,19.0000,52.0000,20.0000,53.0000,20.1944,52.9086,19.3034,48.5062
330,4112,19.0000,52.0000,19.0000,52.0000,20.1440,52.8954,19.3469,48.5998
331,4117,21.0000,52.0000,19.0000,52.0000,20.0620,52.8574,19.4151,48.7680
332,4122,21.0000,52.0000,20.0000,52.0000,20.0244,52.8201,19.2976,48.5097
333,4127,23.0000,52.0000,22.0000,52.0000,20.0394,52.7835,19.3861,48.6362
334,4132,22.0000,53.0000,22.0000,53.0000,20.0891,52.7646,19.4128,48.7098
335,4137,21.0000,52.0000,22.0000,52.0000,20.1385,52.7546,19.3860,48.6361
336,4142,22.0000,52.0000,21.0000,52.0000,20.1616,52.7194,19.4052,48.7253
337,4147,22.0000,51.0000,21.0000,52.0000,20.1680,52.6850,19.2148,48.3524
338,4152,20.0000,51.0000,21.0000,51.0000,20.2008,52.6168,19.1269,48.1686
339,4157,20.0000,51.0000,20.0000,51.0000,20.1906,52.5418,19.1289,48.1674
340,4162,21.0000,51.0000,20.0000,51.0000,20.1556,52.4686,19.0795,47.9927
341,4167,21.0000,52.0000,21.0000,51.0000,20.1562,52.3972,19.0541,47.7746
342,4172,21.0000,51.0000,21.0000,51.0000,20.1658,52.3276,19.0605,47.5112
343,4177,22.0000,50.0000,21.0000,51.0000,20.1757,52.2598,18.9261,47.1610
344,4182,23.0000,50.0000,22.0000,50.0000,20.2202,52.1596,19.0204,47.1907
345,4187,23.0000,52.0000,23.0000,50.0000,20.2981,52.0535,19.1404,47.2907
346,4192,24.0000,52.0000,24.0000,52.0000,20.4090,52.0013,19.1748,47.2704
347,4197,23.0000,52.0000,24.0000,52.0000,20.5436,51.9844,19.0891,47.0268
348,4202,22.0000,52.0000,23.0000,52.0000,20.6498,51.9683,19.0587,46.9109
349,4207,24.0000,51.0000,22.0000,51.0000,20.7026,51.9274,19.0016,46.6622
350,4212,23.0000,50.0000,23.0000,50.0000,20.7886,51.8623,19.0728,46.7611
351,4217,23.0000,50.0000,23.0000,50.0000,20.8734,51.7647,19.1821,46.8375
352,4222,23.0000,50.0000,23.0000,50.0000,20.9570,51.6693,19.0848,46.5560
353,4227,23.0000,50.0000,23.0000,50.0000,21.0390,51.5764,19.0191,46.1747
354,4232,23.0000,48.0000,23.0000,49.0000,21.1188,51.4692,19.1582,46.3436
355,4237,23.0000,49.0000,23.0000,48.0000,21.1963,51.3232,19.1151,46.1173
356,4242,22.0000,48.0000,23.0000,48.0000,21.2725,51.1552,19.1177,46.0319
357,4247,23.0000,48.0000,23.0000,48.0000,21.3473,50.9909,19.1727,45.9990
358,4252,22.0000,48.0000,23.0000,48.0000,21.4202,50.8311,19.2286,45.9656
359,4257,22.0000,48.0000,22.0000,48.0000,21.4490,50.6758,19.1740,45.6379
360,4262,22.0000,48.0000,22.0000,48.0000,21.4772,50.5245,19.5108,46.1059
361,4267,23.0000,49.0000,23.0000,48.0000,21.5471,50.3770,19.5641,46.1854
362,4272,24.0000,48.0000,23.0000,48.0000,21.6155,50.2335,19.4620,45.8261
363,4277,23.0000,49.0000,23.0000,49.0000,21.6817,50.1284,19.4620,45.8261
364,4282,22.0000,48.0000,23.0000,49.0000,21.7459,50.0354,19.7347,46.0837
365,4287,22.0000,49.0000,22.0000,48.0000,21.7834,49.9369,19.5752,45.7585
366,4292,21.0000,49.0000,22.0000,49.0000,21.8033,49.8413,19.6035,45.7416
367,4297,22.0000,47.0000,22.0000,48.0000,21.8226,49.7487,19.2790,45.0808
368,4302,22.0000,49.0000,22.0000,48.0000,21.8413,49.6253,19.1553,44.8292
369,4307,21.0000,48.0000,22.0000,48.0000,21.8593,49.5053,19.4370,45.3978
370,4312,21.0000,47.0000,21.0000,48.0000,21.8682,49.3893,19.3171,45.0849
371,4317,22.0000,47.0000,21.0000,47.0000,21.8431,49.2516,19.3171,45.0850
372,4322,22.0000,48.0000,22.0000,47.0000,21.8352,49.1011,19.3283,45.0782
373,4327,22.0000,50.0000,22.0000,49.0000,21.8524,49.0055,19.3674,45.0547
374,4332,21.0000,48.0000,22.0000,49.0000,21.8691,48.9470,19.3251,44.9985
375,4337,22.0000,49.0000,21.0000,48.0000,21.8595,48.8653,19.2936,44.7729
376,4342,22.0000,49.0000,22.0000,48.0000,21.8502,48.7697,19.4662,44.9190
377,4347,21.0000,49.0000,22.0000,49.0000,21.8662,48.7115,19.3437,44.5535
378,4352,21.0000,50.0000,21.0000,49.0000,21.8396,48.6642,19.2379,44.3212
379,4357,22.0000,49.0000,21.0000,50.0000,21.8134,48.6275,19.2247,44.2225
380,4362,22.0000,50.0000,22.0000,50.0000,21.8213,48.6267,19.0995,43.8993
381,4367,21.0000,49.0000,22.0000,49.0000,21.8371,48.5851,19.0783,43.7274
382,4372,21.0000,47.0000,21.0000,48.0000,21.8186,48.5370,19.1985,43.7867
383,4377,21.0000,46.0000,21.0000,47.0000,21.7920,48.4490,19.0414,43.4875
384,4382,21.0000,46.0000,21.0000,47.0000,21.7659,48.3306,19.0001,43.2774
385,4387,20.0000,46.0000,21.0000,47.0000,21.7401,48.2159,19.0382,43.2543
386,4392,21.0000,48.0000,20.0000,47.0000,21.6979,48.0881,19.0321,43.2580
387,4397,20.0000,45.0000,21.0000,47.0000,21.6653,47.9815,19.0046,43.0935
388,4402,21.0000,48.0000,20.0000,46.0000,21.6247,47.8532,19.0237,43.0561
389,4407,20.0000,48.0000,20.0000,48.0000,21.5590,47.7622,19.1290,43.1992
390,4412,19.0000,42.0000,20.0000,47.0000,21.4950,47.6997,19.1581,43.1816
391,4417,19.0000,45.0000,20.0000,45.0000,21.4328,47.5563,19.1708,43.1739
392,4422,18.0000,46.0000,19.0000,45.0000,21.3381,47.3835,19.1277,42.9673
393,4427,19.0000,47.0000,19.0000,46.0000,21.2366,47.2574,19.1218,42.8156
394,4432,17.0000,50.0000,19.0000,48.0000,21.1371,47.1862,19.3914,43.1205
395,4437,20.0000,49.0000,19.0000,49.0000,21.0396,47.1687,19.4977,43.1329
396,4442,16.0000,46.0000,19.0000,48.0000,20.9444,47.1699,19.3256,42.6165
397,4447,20.0000,50.0000,19.0000,48.0000,20.8518,47.1385,19.1899,42.1276
398,4452,16.0000,48.0000,19.0000,49.0000,20.7623,47.1172,19.1685,42.0216
399,4457,12.0000,39.0000,17.0000,48.0000,20.6348,47.1134,19.1054,41.8087
400,4462,21.0000,50.0000,18.0000,49.0000,20.4622,47.0944,18.9936,41.5021
401,4467,16.0000,52.0000,19.0000,50.0000,20.3822,47.1274,18.9094,41.1825
402,4472,16.0000,39.0000,18.0000,49.0000,20.2787,47.1787,19.0467,41.2710
403,4477,20.0000,45.0000,18.0000,44.0000,20.1539,47.0716,19.1078,41.3076
404,4482,19.0000,45.0000,19.0000,45.0000,20.0811,46.9011,19.0384,41.0542
405,4487,23.0000,46.0000,20.0000,46.0000,20.0353,46.7678,18.9245,40.7566
406,4492,20.0000,45.0000,21.0000,45.0000,20.0418,46.6386,18.9218,40.6849
407,4497,20.0000,46.0000,21.0000,46.0000,20.0572,46.5390,18.9732,40.6534
408,4502,20.0000,47.0000,20.0000,46.0000,20.0303,46.4514,18.8774,40.3977
409,4507,19.0000,44.0000,19.0000,46.0000,19.9707,46.3754,18.9071,40.3310
410,4512,18.0000,42.0000,19.0000,44.0000,19.9044,46.2347,18.7899,40.0914
411,4517,20.0000,43.0000,19.0000,43.0000,19.8400,46.0304,18.7934,40.0413
412,4522,19.0000,42.0000,20.0000,43.0000,19.7861,45.8146,18.8491,40.0070
413,4527,18.0000,41.0000,19.0000,42.0000,19.7337,45.5876,18.9534,39.9428
414,4532,19.0000,42.0000,18.0000,41.0000,19.6322,45.3170,18.9533,39.9427
415,4537,17.0000,44.0000,18.0000,43.0000,19.5337,45.0882,19.0055,39.9105
416,4542,18.0000,44.0000,18.0000,44.0000,19.4374,44.9419,19.0578,39.8783
417,4547,15.0000,44.0000,17.0000,44.0000,19.3176,44.8173,19.1919,39.7959
418,4552,17.0000,48.0000,16.0000,44.0000,19.1587,44.6973,19.2442,39.7637
419,4557,19.0000,43.0000,18.0000,45.0000,19.0307,44.6245,19.2850,39.7147
420,4562,18.0000,42.0000,18.0000,44.0000,18.9487,44.5465,19.1777,39.4478
421,4567,22.0000,47.0000,19.0000,43.0000,18.8781,44.3963,19.2331,39.4135
422,4572,20.0000,41.0000,20.0000,44.0000,18.8685,44.2932,19.3407,39.3471
423,4577,20.0000,46.0000,19.0000,43.0000,18.8682,44.1606,19.2965,39.1643
424,4582,19.0000,44.0000,19.0000,45.0000,18.8354,44.0748,18.9582,38.5329
425,4587,19.0000,44.0000,19.0000,45.0000,18.8041,44.0263,18.9280,38.4150
426,4592,18.0000,41.0000,18.0000,42.0000,18.7658,43.9046,18.7247,37.9941
427,4597,18.0000,37.0000,18.0000,39.0000,18.6955,43.6780,18.8440,38.1949
428,4602,17.0000,36.0000,18.0000,37.0000,18.6275,43.3404,19.1858,38.7390
429,4607,16.0000,35.0000,17.0000,36.0000,18.5278,42.9434,19.1993,38.6380
430,4612,14.0000,30.0000,16.0000,34.0000,18.3891,42.5069,19.1775,38.4897
431,4617,16.0000,34.0000,15.0000,33.0000,18.2047,42.0090,19.2457,38.5178
432,4622,17.0000,35.0000,16.0000,34.0000,18.0502,41.5403,19.0475,37.9977
433,4627,19.0000,40.0000,18.0000,37.0000,17.9585,41.1843,18.9886,37.8299
434,4632,20.0000,40.0000,19.0000,40.0000,17.9453,40.9644,18.8930,37.6207
435,4637,18.0000,39.0000,20.0000,40.0000,17.9840,40.7936,18.8121,37.4016
436,4642,16.0000,39.0000,18.0000,40.0000,17.9722,40.6293,18.8885,37.4291
437,4647,18.0000,37.0000,17.0000,38.0000,17.8946,40.4296,18.7614,37.1446
438,4652,19.0000,40.0000,18.0000,38.0000,17.8283,40.1965,18.6749,36.8688
439,4657,14.0000,29.0000,17.0000,36.0000,17.7970,39.9722,18.6405,36.7150
440,4662,18.0000,36.0000,16.0000,32.0000,17.6454,39.5108,18.6538,36.7067
441,4667,19.0000,36.0000,18.0000,35.0000,17.5626,39.1396,18.6538,36.7067
442,4672,17.0000,34.0000,18.0000,35.0000,17.5321,38.8262,18.5728,36.5623
443,4677,18.0000,33.0000,17.0000,34.0000,17.4865,38.4970,18.5188,36.4660
444,4682,19.0000,38.0000,17.0000,34.0000,17.4178,38.1541,18.5188,36.4660
445,4687,20.0000,37.0000,18.0000,35.0000,17.3684,37.8403,18.5337,36.4567
446,4692,18.0000,34.0000,18.0000,35.0000,17.3458,37.5608,18.6845,36.5575
447,4697,18.0000,34.0000,18.0000,34.0000,17.3251,37.2557,18.7613,36.6396
448,4702,19.0000,36.0000,19.0000,35.0000,17.3403,36.9762,18.8614,36.7960
449,4707,20.0000,36.0000,19.0000,35.0000,17.3646,36.7230,18.9487,36.8509
450,4712,23.0000,38.0000,21.0000,37.0000,17.4403,36.5300,18.7999,36.5079
451,4717,19.0000,34.0000,21.0000,36.0000,17.5487,36.3702,18.6437,36.1726
452,4722,24.0000,39.0000,22.0000,37.0000,17.6643,36.1922,18.5591,35.8625
453,4727,21.0000,36.0000,22.0000,37.0000,17.8130,36.0557,18.4995,35.5824
454,4732,20.0000,36.0000,21.0000,36.0000,17.9340,35.9087,18.5268,35.5018
455,4737,20.0000,34.0000,20.0000,35.0000,17.9936,35.7259,18.5088,35.2618
456,4742,23.0000,39.0000,20.0000,36.0000,18.0522,35.5338,18.5018,35.2033
457,4747,17.0000,35.0000,21.0000,37.0000,18.1521,35.4090,18.4717,34.9499
458,4752,22.0000,37.0000,20.0000,36.0000,18.2080,35.2990,18.5093,34.8871
459,4757,19.0000,36.0000,20.0000,36.0000,18.2635,35.1612,18.4024,34.6871
460,4762,24.0000,40.0000,20.0000,37.0000,18.3179,35.0384,18.4059,34.6438
461,4767,23.0000,39.0000,22.0000,39.0000,18.4301,34.9974,18.4300,34.6285
462,4772,28.0000,46.0000,25.0000,42.0000,18.6515,35.0720,18.4573,34.6111
463,4777,23.0000,38.0000,26.0000,43.0000,18.9348,35.2487,18.6613,34.7911
464,4782,25.0000,40.0000,24.0000,41.0000,19.1919,35.3788,18.6855,34.7758
465,4787,23.0000,38.0000,24.0000,40.0000,19.3929,35.4254,18.7340,34.7451
466,4792,19.0000,35.0000,22.0000,38.0000,19.5567,35.4410,18.7583,34.7298
467,4797,24.0000,39.0000,21.0000,36.0000,19.6339,35.3428,18.7334,34.4571
468,4802,23.0000,40.0000,23.0000,38.0000,19.7348,35.2835,18.8550,34.6075
469,4807,20.0000,36.0000,23.0000,39.0000,19.8829,35.3030,18.5102,33.9479
470,4812,25.0000,44.0000,23.0000,40.0000,19.9939,35.3162,18.5246,33.6577
471,4817,20.0000,38.0000,24.0000,42.0000,20.1620,35.4509,18.5532,33.6396
472,4822,23.0000,37.0000,23.0000,39.0000,20.3184,35.5528,18.6565,33.5739
473,4827,23.0000,40.0000,23.0000,39.0000,20.4455,35.5706,18.7543,33.5720
474,4832,23.0000,35.0000,23.0000,38.0000,20.6033,35.5908,18.9526,33.7479
475,4837,20.0000,35.0000,22.0000,36.0000,20.7152,35.5370,19.0278,33.7628
476,4842,21.0000,35.0000,21.0000,35.0000,20.7733,35.4107,18.7065,33.1330
477,4847,22.0000,37.0000,21.0000,35.0000,20.8127,35.2641,18.5570,32.8274
478,4852,20.0000,40.0000,21.0000,37.0000,20.8505,35.1909,18.6747,32.9677
479,4857,25.0000,35.0000,21.0000,38.0000,20.8868,35.1977,18.7173,32.9405
480,4862,23.0000,34.0000,23.0000,36.0000,20.9810,35.1473,18.8403,32.9411
481,4867,28.0000,34.0000,25.0000,35.0000,21.1474,35.0329,18.9314,32.9430
482,4872,24.0000,35.0000,25.0000,35.0000,21.3428,34.9233,18.8463,32.6820
483,4877,27.0000,35.0000,26.0000,35.0000,21.5602,34.8184,18.9618,32.7846
484,4882,22.0000,35.0000,25.0000,36.0000,21.7469,34.7434,18.9430,32.6790
485,4887,23.0000,34.0000,24.0000,36.0000,21.9119,34.6894,18.9122,32.5223
486,4892,21.0000,33.0000,22.0000,34.0000,21.9877,34.5793,18.8140,32.2600
487,4897,21.0000,34.0000,22.0000,34.0000,22.0355,34.4486,18.5336,31.7654
488,4902,23.0000,35.0000,22.0000,34.0000,22.0812,34.3229,18.4174,31.5571
489,4907,23.0000,33.0000,22.0000,34.0000,22.1249,34.2022,18.4338,31.5278
490,4912,25.0000,34.0000,23.0000,34.0000,22.2092,34.0864,18.4528,31.5344
491,4917,21.0000,32.0000,23.0000,33.0000,22.3162,33.9668,18.3407,31.3260
492,4922,24.0000,37.0000,23.0000,34.0000,22.3942,33.8354,18.2283,31.0832
493,4927,20.0000,32.0000,22.0000,34.0000,22.4272,33.7344,18.2713,31.1110
494,4932,21.0000,31.0000,20.0000,32.0000,22.4080,33.6124,18.3342,31.1812
495,4937,23.0000,34.0000,21.0000,31.0000,22.3634,33.4033,18.3434,31.1753
496,4942,21.0000,31.0000,22.0000,31.0000,22.3696,33.1941,18.3433,31.1753
497,4947,21.0000,31.0000,22.0000,32.0000,22.3994,33.0411,18.3749,31.1549
498,4952,20.0000,32.0000,21.0000,32.0000,22.3860,32.8850,18.4045,31.1360
499,4957,24.0000,36.0000,22.0000,34.0000,22.3803,32.7680,18.4275,31.1212
500,4962,22.0000,34.0000,23.0000,36.0000,22.4321,32.7562,18.4504,31.1065
501,4967,20.0000,29.0000,21.0000,33.0000,22.4648,32.7135,18.4887,31.0819
502,4972,19.0000,29.0000,20.0000,29.0000,22.4120,32.5060,18.4414,30.8906
503,4977,18.0000,30.0000,19.0000,29.0000,22.3418,32.2457,18.4988,30.7983
504,4982,19.0000,31.0000,19.0000,30.0000,22.2385,32.0274,18.3929,30.4287
505,4987,19.0000,32.0000,19.0000,31.0000,22.1365,31.8669,18.4163,30.3041
506,4992,23.0000,34.0000,20.0000,32.0000,22.0543,31.7546,18.4225,30.0838
507,4997,20.0000,31.0000,22.0000,34.0000,22.0655,31.7136,18.4126,29.8014
508,5002,19.0000,29.0000,21.0000,32.0000,22.0755,31.6508,18.4310,29.7560
509,5007,20.0000,29.0000,20.0000,29.0000,22.0174,31.4578,18.5119,29.7037
510,5012,19.0000,30.0000,20.0000,29.0000,21.9592,31.2374,18.5239,29.6959
511,5017,19.0000,31.0000,19.0000,30.0000,21.8601,31.0416,18.4573,29.5083
512,5022,23.0000,34.0000,20.0000,32.0000,21.7802,30.9282,18.3264,29.2938
513,5027,22.0000,32.0000,22.0000,32.0000,21.7606,30.8525,18.3933,29.2503
514,5032,21.0000,31.0000,22.0000,30.0000,21.7904,30.7231,18.3711,29.2648
515,5037,22.0000,30.0000,22.0000,31.0000,21.8028,30.5990,18.2208,28.8410
516,5042,27.0000,38.0000,22.0000,30.0000,21.8063,30.4306,18.2871,28.7979
517,5047,25.0000,35.0000,24.0000,33.0000,21.8914,30.3669,18.4526,28.9500
518,5052,17.0000,25.0000,19.0000,27.0000,21.9491,30.3224,18.4763,28.9346
519,5057,19.0000,26.0000,18.0000,26.0000,21.8066,30.0255,18.5221,28.9048
520,5062,18.0000,25.0000,18.0000,26.0000,21.6634,29.7339,18.5808,28.8494
521,5067,18.0000,26.0000,19.0000,26.0000,21.5649,29.4506,18.5408,28.6329
522,5072,17.0000,26.0000,18.0000,26.0000,21.4337,29.1758,18.6944,28.5328
523,5077,18.0000,26.0000,17.0000,26.0000,21.2719,28.9104,18.7323,28.4567
524,5082,18.0000,25.0000,17.0000,26.0000,21.0968,28.6538,18.7550,28.2355
525,5087,20.0000,27.0000,19.0000,26.0000,20.9757,28.3880,18.8345,28.1836
526,5092,15.0000,22.0000,18.0000,25.0000,20.8656,28.1394,18.9636,28.1481
527,5097,18.0000,26.0000,17.0000,24.0000,20.7078,27.8320,19.0924,28.2739
528,5102,19.0000,28.0000,18.0000,26.0000,20.5618,27.5512,19.1205,28.1185
529,5107,18.0000,25.0000,18.0000,26.0000,20.4444,27.3387,18.9590,27.7786
530,5112,20.0000,29.0000,19.0000,27.0000,20.3477,27.1514,18.9246,27.6146
531,5117,20.0000,30.0000,20.0000,29.0000,20.3038,27.0304,18.8685,27.4512
532,5122,20.0000,29.0000,20.0000,28.0000,20.2779,26.9484,18.6785,27.0250
533,5127,16.0000,23.0000,18.0000,26.0000,20.2030,26.8122,18.6789,26.9262
534,5132,16.0000,22.0000,16.0000,23.0000,20.0464,26.5404,18.6773,26.7795
535,5137,26.0000,35.0000,16.0000,23.0000,19.8608,26.2196,18.7592,26.8243
536,5142,18.0000,24.0000,19.0000,25.0000,19.7640,25.9932,18.7708,26.7805
537,5147,20.0000,25.0000,19.0000,25.0000,19.7427,25.8315,18.6160,26.4623
538,5152,27.0000,39.0000,20.0000,26.0000,19.6978,25.6517,18.4888,26.1929
539,5157,19.0000,26.0000,20.0000,26.0000,19.6871,25.5197,18.4421,26.0794
540,5162,30.0000,48.0000,20.0000,28.0000,19.6771,25.4344,18.4597,26.0837
541,5167,25.0000,41.0000,27.0000,42.0000,19.7822,25.6073,18.3662,25.9075
542,5172,20.0000,35.0000,24.0000,40.0000,20.0227,26.1597,18.1267,25.5194
543,5177,18.0000,26.0000,19.0000,32.0000,20.0478,26.3969,18.0251,25.3066
544,5182,19.0000,20.0000,18.0000,24.0000,19.9666,26.3303,18.0418,25.2956
545,5187,16.0000,19.0000,17.0000,20.0000,19.8368,26.0035,18.1891,25.4770
546,5192,19.0000,23.0000,17.0000,20.0000,19.7177,25.6264,18.1650,25.4000
547,5197,19.0000,22.0000,19.0000,22.0000,19.6514,25.3260,18.0835,25.2680
548,5202,16.0000,19.0000,18.0000,21.0000,19.5948,25.0417,18.0974,25.2588
549,5207,19.0000,21.0000,17.0000,20.0000,19.4795,24.7053,18.0579,25.1318
550,5212,19.0000,22.0000,18.0000,21.0000,19.3756,24.3869,18.1507,25.1470
551,5217,18.0000,21.0000,18.0000,21.0000,19.2917,24.0958,18.2226,25.1760
552,5222,16.0000,18.0000,17.0000,20.0000,19.2022,23.8074,18.2629,25.1493
553,5227,17.0000,18.0000,17.0000,18.0000,19.0821,23.4619,18.2151,24.9972
554,5232,18.0000,20.0000,17.0000,19.0000,18.9642,23.0826,18.4482,25.1662
555,5237,18.0000,22.0000,18.0000,20.0000,18.8662,22.7652,18.3460,24.9569
556,5242,18.0000,23.0000,18.0000,21.0000,18.7971,22.5107,18.3716,24.8475
557,5247,20.0000,24.0000,19.0000,23.0000,18.7475,22.3249,18.5053,24.9602
558,5252,20.0000,23.0000,20.0000,24.0000,18.7582,22.2135,18.4602,24.8195
559,5257,19.0000,20.0000,20.0000,22.0000,18.8119,22.0830,18.4074,24.6260
560,5262,20.0000,20.0000,20.0000,21.0000,18.8319,21.8911,18.2436,24.3131
561,5267,18.0000,17.0000,19.0000,19.0000,18.8264,21.6215,18.2127,24.0799
562,5272,23.0000,22.0000,20.0000,18.0000,18.8220,21.3097,18.3348,23.9691
563,5277,23.0000,23.0000,23.0000,22.0000,18.9114,21.0946,18.1967,23.6195
564,5282,24.0000,25.0000,23.0000,25.0000,19.0573,21.0309,18.2578,23.5788
565,5287,21.0000,24.0000,23.0000,25.0000,19.2251,21.0303,17.9534,23.1318
566,5292,25.0000,23.0000,23.0000,24.0000,19.3666,21.0012,18.0607,23.2751
567,5297,24.0000,21.0000,24.0000,22.0000,19.5237,20.9175,18.0065,23.0819
568,5302,25.0000,19.0000,25.0000,21.0000,19.7362,20.7791,17.9121,22.9457
569,5307,22.0000,14.0000,24.0000,18.0000,19.9418,20.5626,17.9967,22.9035
570,5312,18.0000,15.0000,22.0000,15.0000,20.0671,20.2028,18.1383,23.0082
571,5317,17.0000,20.0000,19.0000,16.0000,20.0639,19.8267,18.2059,22.9774
572,5322,22.0000,21.0000,19.0000,19.0000,19.9935,19.5819,18.3637,23.0729
573,5327,21.0000,19.0000,21.0000,20.0000,19.9923,19.4300,18.3758,23.0648
574,5332,21.0000,19.0000,21.0000,19.0000,20.0331,19.2597,18.4186,22.9931
575,5337,17.0000,24.0000,20.0000,20.0000,20.0478,19.1054,18.3984,22.7916
576,5342,18.0000,22.0000,18.0000,22.0000,19.9949,19.0251,18.4154,22.6092
577,5347,17.0000,20.0000,18.0000,21.0000,19.9090,18.9757,18.4802,22.5658
578,5352,20.0000,22.0000,18.0000,21.0000,19.7979,18.8989,18.5847,22.4959
579,5357,20.0000,21.0000,19.0000,21.0000,19.7322,18.8275,18.6664,22.4412
580,5362,20.0000,21.0000,20.0000,21.0000,19.7285,18.7610,18.7804,22.3650
581,5367,21.0000,23.0000,20.0000,22.0000,19.7335,18.7078,18.7914,22.3010
582,5372,22.0000,23.0000,21.0000,23.0000,19.7811,18.7094,18.7884,22.1472
583,5377,20.0000,23.0000,22.0000,23.0000,19.8533,18.7393,18.7539,21.9190
584,5382,19.0000,23.0000,21.0000,23.0000,19.8979,18.7703,18.5666,21.5848
585,5387,21.0000,24.0000,20.0000,23.0000,19.8995,18.8016,18.5225,21.4086
586,5392,21.0000,23.0000,21.0000,24.0000,19.9180,18.8696,18.4996,21.2246
587,5397,20.0000,21.0000,21.0000,23.0000,19.9617,18.9248,18.5288,21.1727
588,5402,22.0000,23.0000,21.0000,22.0000,20.0047,18.9313,18.5921,21.1436
589,5407,21.0000,22.0000,21.0000,22.0000,20.0469,18.9326,18.7570,21.2114
590,5412,21.0000,22.0000,21.0000,22.0000,20.0884,18.9372,18.7682,21.1507
591,5417,21.0000,22.0000,21.0000,21.0000,20.1291,18.9017,18.4125,20.6750
592,5422,20.0000,22.0000,21.0000,22.0000,20.1687,18.9123,18.2678,20.4536
593,5427,20.0000,21.0000,21.0000,22.0000,20.2072,18.9246,18.1825,20.2764
594,5432,21.0000,21.0000,21.0000,22.0000,20.2447,18.9389,18.1383,20.1497
595,5437,19.0000,19.0000,21.0000,21.0000,20.2812,18.9123,18.0313,19.9905
596,5442,20.0000,21.0000,20.0000,21.0000,20.2743,18.8884,17.9611,19.8835
597,5447,22.0000,27.0000,20.0000,21.0000,20.2423,18.8416,17.8564,19.6927
598,5452,22.0000,23.0000,21.0000,24.0000,20.2447,18.9036,17.9523,19.7626
599,5457,20.0000,21.0000,21.0000,22.0000,20.2798,18.9747,18.0765,19.8053
600,5462,20.0000,20.0000,21.0000,21.0000,20.3145,18.9741,18.0847,19.6723
601,5467,18.0000,18.0000,19.0000,19.0000,20.2897,18.9090,18.0762,19.6144
602,5472,16.0000,15.0000,18.0000,18.0000,20.2229,18.7886,18.2032,19.6811
603,5477,15.0000,14.0000,16.0000,15.0000,20.0888,18.5706,18.2142,19.5590
604,5482,18.0000,18.0000,16.0000,16.0000,19.9149,18.3255,18.3365,19.5908
605,5487,18.0000,17.0000,17.0000,17.0000,19.7792,18.1562,18.3836,19.5971
606,5492,20.0000,20.0000,18.0000,18.0000,19.6887,18.0097,18.3509,19.4662
607,5497,19.0000,19.0000,19.0000,19.0000,19.6517,17.9198,18.4818,19.5066
608,5502,20.0000,19.0000,19.0000,19.0000,19.6158,17.8594,18.5348,19.4946
609,5507,21.0000,21.0000,20.0000,19.0000,19.6232,17.8026,18.6964,19.5521
610,5512,19.0000,19.0000,21.0000,20.0000,19.6645,17.7914,18.7128,19.3995
611,5517,21.0000,23.0000,20.0000,21.0000,19.6795,17.7910,18.6711,19.2362
612,5522,21.0000,20.0000,21.0000,21.0000,19.6944,17.8260,18.7410,19.1632
613,5527,22.0000,20.0000,21.0000,20.0000,19.7433,17.8550,18.6289,18.8602
614,5532,20.0000,20.0000,21.0000,20.0000,19.7916,17.8523,18.7045,18.8088
615,5537,19.0000,19.0000,20.0000,20.0000,19.8216,17.8513,18.5935,18.5103
616,5542,18.0000,16.0000,19.0000,18.0000,19.7999,17.8094,18.7524,18.5886
617,5547,18.0000,17.0000,18.0000,17.0000,19.7531,17.7022,18.7475,18.4055
618,5552,18.0000,17.0000,18.0000,17.0000,19.6729,17.5822,18.7871,18.3417
619,5557,18.0000,18.0000,18.0000,18.0000,19.5950,17.4841,18.5995,17.9423
620,5562,18.0000,18.0000,18.0000,18.0000,19.5194,17.4155,18.5129,17.8320
621,5567,18.0000,17.0000,18.0000,18.0000,19.4458,17.3502,18.6074,17.7555
622,5572,17.0000,18.0000,17.0000,18.0000,19.3657,17.2881,18.4236,17.6062
623,5577,19.0000,17.0000,17.0000,18.0000,19.2539,17.2293,18.2010,17.3318
624,5582,18.0000,15.0000,18.0000,17.0000,19.1783,17.1482,18.1887,17.3051
625,5587,20.0000,18.0000,19.0000,16.0000,19.1554,17.0112,18.1239,17.1743
626,5592,19.0000,17.0000,20.0000,17.0000,19.1587,16.8879,18.0859,17.0936
627,5597,18.0000,14.0000,20.0000,16.0000,19.1788,16.7945,18.2447,17.1731
628,5602,15.0000,13.0000,18.0000,15.0000,19.1482,16.6545,18.3572,17.1779
629,5607,17.0000,14.0000,17.0000,14.0000,19.0507,16.4681,18.2882,17.0500
630,5612,21.0000,17.0000,19.0000,16.0000,18.9814,16.3133,18.2896,16.8749
631,5617,19.0000,16.0000,20.0000,17.0000,18.9817,16.2233,18.3215,16.7723
632,5622,16.0000,14.0000,19.0000,16.0000,18.9990,16.1538,18.4420,16.7472
633,5627,17.0000,14.0000,17.0000,14.0000,18.9316,16.0031,18.5422,16.6437
634,5632,14.0000,13.0000,16.0000,13.0000,18.8054,15.8143,18.7936,16.6451
635,5637,16.0000,13.0000,15.0000,13.0000,18.6482,15.5975,18.8501,16.5719
636,5642,15.0000,13.0000,15.0000,13.0000,18.4700,15.3881,18.8104,16.3901
637,5647,15.0000,13.0000,16.0000,14.0000,18.3395,15.2199,18.8612,16.3553
638,5652,16.0000,13.0000,15.0000,13.0000,18.1780,15.0233,18.9011,16.2589
639,5657,20.0000,17.0000,16.0000,14.0000,18.0372,14.8413,18.8995,16.0880
640,5662,19.0000,16.0000,19.0000,16.0000,17.9943,14.7426,18.8160,15.8397
641,5667,18.0000,14.0000,19.0000,15.0000,18.0041,14.6821,18.5642,15.4443
642,5672,19.0000,15.0000,18.0000,15.0000,17.9887,14.5912,18.4432,15.2129
643,5677,17.0000,13.0000,18.0000,14.0000,17.9573,14.4874,18.4355,15.1478
644,5682,20.0000,17.0000,17.0000,14.0000,17.8932,14.3626,18.3867,15.0074
645,5687,18.0000,15.0000,19.0000,16.0000,17.8821,14.2935,18.4955,15.0845
646,5692,18.0000,15.0000,19.0000,16.0000,17.8971,14.2614,18.6493,15.2293
647,5697,20.0000,16.0000,19.0000,16.0000,17.8788,14.2322,18.5787,15.0712
648,5702,15.0000,13.0000,18.0000,16.0000,17.8615,14.2060,18.2599,14.7109
649,5707,22.0000,18.0000,18.0000,15.0000,17.8285,14.1407,17.9896,14.4536
650,5712,20.0000,16.0000,20.0000,17.0000,17.8389,14.1122,17.8990,14.3908
651,5717,20.0000,15.0000,21.0000,17.0000,17.9334,14.1364,17.9127,14.3813
652,5722,26.0000,20.0000,24.0000,19.0000,18.0923,14.1947,17.8279,14.2542
653,5727,17.0000,12.0000,21.0000,16.0000,18.2642,14.2530,17.7287,14.1069
654,5732,18.0000,13.0000,18.0000,13.0000,18.2673,14.1457,17.7674,14.0185
655,5737,15.0000,11.0000,18.0000,13.0000,18.2372,14.0085,17.8387,13.9688
656,5742,21.0000,15.0000,17.0000,12.0000,18.1655,13.8420,17.8357,13.8793
657,5747,16.0000,11.0000,18.0000,13.0000,18.1216,13.7072,17.8084,13.8372
658,5752,20.0000,14.0000,20.0000,14.0000,18.1642,13.6197,17.9311,13.8536
659,5757,19.0000,13.0000,20.0000,14.0000,18.2066,13.5446,17.9951,13.8600
660,5762,22.0000,15.0000,20.0000,14.0000,18.2656,13.4731,18.0517,13.8205
661,5767,22.0000,16.0000,21.0000,15.0000,18.3406,13.4136,18.1141,13.7771
662,5772,17.0000,11.0000,20.0000,14.0000,18.4308,13.3827,18.0991,13.6653
663,5777,19.0000,13.0000,18.0000,12.0000,18.4256,13.2520,18.1182,13.6213
664,5782,19.0000,13.0000,19.0000,13.0000,18.4040,13.1174,18.1793,13.5788
665,5787,19.0000,13.0000,19.0000,13.0000,18.4173,13.0220,18.3069,13.6124
666,5792,21.0000,14.0000,19.0000,13.0000,18.4306,12.9308,18.3626,13.6042
667,5797,24.0000,17.0000,21.0000,14.0000,18.5034,12.8690,18.4141,13.5683
668,5802,18.0000,12.0000,23.0000,16.0000,18.6674,12.9033,18.4944,13.5125
669,5807,20.0000,14.0000,20.0000,14.0000,18.7678,12.8790,18.4259,13.4276
670,5812,20.0000,13.0000,20.0000,13.0000,18.8078,12.7984,18.3432,13.2020
671,5817,20.0000,14.0000,20.0000,14.0000,18.8557,12.7639,18.3909,13.1283
672,5822,19.0000,12.0000,19.0000,13.0000,18.8773,12.7065,18.1004,12.5889
673,5827,19.0000,13.0000,19.0000,13.0000,18.8814,12.6352,18.3062,12.5917
674,5832,20.0000,14.0000,20.0000,14.0000,18.9025,12.5758,18.2666,12.4727
675,5837,23.0000,16.0000,20.0000,14.0000,18.9486,12.5534,18.3100,12.2965
676,5842,20.0000,14.0000,21.0000,15.0000,19.0360,12.5670,18.2540,12.1908
677,5847,22.0000,15.0000,22.0000,15.0000,19.1639,12.5905,18.0485,11.8957
678,5852,17.0000,11.0000,21.0000,14.0000,19.2553,12.5814,17.9312,11.8088
679,5857,17.0000,11.0000,18.0000,11.0000,19.2506,12.4889,17.6479,11.4968
680,5862,17.0000,11.0000,17.0000,11.0000,19.1600,12.3484,17.7389,11.5526
681,5867,17.0000,11.0000,17.0000,11.0000,19.0703,12.2121,17.6792,11.4472
682,5872,17.0000,10.0000,17.0000,11.0000,18.9824,12.0805,17.5399,11.2899
683,5877,17.0000,9.0000,17.0000,10.0000,18.8961,11.9182,17.5623,11.2741
684,5882,18.0000,10.0000,18.0000,10.0000,18.8203,11.7525,17.6135,11.2381
685,5887,19.0000,10.0000,19.0000,10.0000,18.7903,11.5923,17.6944,11.2083
686,5892,18.0000,10.0000,18.0000,10.0000,18.7873,11.4382,17.8253,11.1980
687,5897,18.0000,10.0000,18.0000,10.0000,18.7500,11.2902,17.8911,10.9999
688,5902,17.0000,9.0000,18.0000,10.0000,18.7137,11.1474,17.9715,10.8861
689,5907,18.0000,9.0000,18.0000,9.0000,18.6781,10.9920,18.0796,10.8733
690,5912,16.0000,9.0000,17.0000,9.0000,18.6004,10.8163,18.0840,10.7705
691,5917,16.0000,8.0000,16.0000,9.0000,18.4898,10.6463,18.1416,10.7298
692,5922,18.0000,11.0000,16.0000,9.0000,18.3740,10.4654,18.2483,10.6547
693,5927,18.0000,12.0000,18.0000,11.0000,18.3217,10.3509,18.3059,10.6140
694,5932,21.0000,13.0000,19.0000,12.0000,18.3213,10.3078,18.3139,10.5005
695,5937,15.0000,8.0000,18.0000,11.0000,18.3293,10.2756,18.1629,10.2857
696,5942,14.0000,7.0000,15.0000,8.0000,18.2360,10.1454,18.0398,10.0809
697,5947,19.0000,9.0000,15.0000,7.0000,18.0750,9.9336,17.9413,9.8768
698,5952,22.0000,12.0000,19.0000,9.0000,18.0050,9.7478,17.8243,9.7049
699,5957,15.0000,7.0000,21.0000,11.0000,18.0951,9.6853,17.7721,9.6139
700,5962,19.0000,9.0000,17.0000,9.0000,18.0841,9.5764,17.6916,9.4848
701,5967,20.0000,11.0000,18.0000,9.0000,18.0326,9.4388,17.7045,9.4587
702,5972,17.0000,9.0000,19.0000,10.0000,18.0488,9.3559,17.8182,9.5131
703,5977,14.0000,8.0000,16.0000,9.0000,17.9975,9.2599,17.7908,9.4564
704,5982,16.0000,8.0000,15.0000,8.0000,17.8604,9.1164,17.6759,9.3360
705,5987,18.0000,10.0000,16.0000,9.0000,17.7263,8.9782,17.4256,9.1161
706,5992,16.0000,9.0000,17.0000,9.0000,17.6658,8.8800,17.2780,8.9498
707,5997,17.0000,9.0000,17.0000,9.0000,17.6154,8.7862,17.1144,8.7687
708,6002,18.0000,11.0000,17.0000,9.0000,17.5666,8.6966,17.0977,8.7474
709,6007,18.0000,10.0000,18.0000,10.0000,17.5625,8.6539,17.0404,8.6687
710,6012,17.0000,10.0000,18.0000,10.0000,17.5590,8.6141,16.8773,8.5476
711,6017,16.0000,9.0000,17.0000,10.0000,17.5302,8.5772,16.8362,8.4980
712,6022,21.0000,12.0000,17.0000,10.0000,17.4856,8.5432,16.9308,8.5248
713,6027,20.0000,13.0000,19.0000,12.0000,17.4933,8.5533,16.9520,8.5333
714,6032,18.0000,11.0000,19.0000,11.0000,17.5348,8.5814,16.7818,8.3732
715,6037,24.0000,15.0000,19.0000,11.0000,17.5680,8.5950,16.7628,8.3164
716,6042,19.0000,11.0000,21.0000,12.0000,17.6858,8.6528,16.8528,8.3455
717,6047,21.0000,13.0000,20.0000,12.0000,17.8176,8.7188,16.8867,8.3445
718,6052,19.0000,11.0000,20.0000,12.0000,17.8964,8.7770,16.8886,8.3432
719,6057,18.0000,10.0000,19.0000,11.0000,17.9572,8.8193,17.0468,8.4344
720,6062,20.0000,12.0000,19.0000,10.0000,17.9662,8.8033,17.0839,8.4391
721,6067,21.0000,14.0000,19.0000,11.0000,18.0007,8.8147,17.0988,8.4285
722,6072,19.0000,13.0000,20.0000,13.0000,18.0756,8.9008,17.1929,8.4801
723,6077,25.0000,18.0000,21.0000,14.0000,18.1565,9.0263,17.1454,8.3952
724,6082,18.0000,12.0000,20.0000,14.0000,18.2604,9.1671,17.1752,8.3739
725,6087,21.0000,13.0000,19.0000,12.0000,18.3130,9.2490,17.0983,8.3108
726,6092,22.0000,14.0000,20.0000,12.0000,18.3569,9.3065,17.0661,8.2162
727,6097,24.0000,17.0000,22.0000,14.0000,18.4911,9.4220,16.9288,8.0814
728,6102,25.0000,16.0000,24.0000,16.0000,18.6953,9.6167,16.7330,7.8768
729,6107,20.0000,12.0000,23.0000,15.0000,18.9269,9.8320,16.5260,7.6859
730,6112,20.0000,12.0000,21.0000,13.0000,19.0573,9.9315,16.2364,7.4501
731,6117,23.0000,14.0000,21.0000,13.0000,19.1539,10.0081,16.0940,7.3341
732,6122,22.0000,12.0000,22.0000,13.0000,19.2826,10.1011,15.7587,7.0396
733,6127,23.0000,13.0000,22.0000,13.0000,19.4161,10.1922,15.8973,7.1524
734,6132,23.0000,15.0000,23.0000,14.0000,19.5548,10.2904,15.9114,7.1423
735,6137,24.0000,14.0000,23.0000,14.0000,19.7234,10.4205,15.9114,7.1423
736,6142,22.0000,13.0000,23.0000,14.0000,19.8883,10.5489,15.7587,7.0396
737,6147,23.0000,14.0000,23.0000,13.0000,20.0498,10.6499,15.6900,6.9837
738,6152,24.0000,14.0000,23.0000,14.0000,20.2070,10.7578,15.3911,6.7829
739,6157,20.0000,6.0000,24.0000,14.0000,20.3735,10.8772,15.2441,6.6842
740,6162,23.0000,13.0000,22.0000,11.0000,20.5153,10.9253,15.0334,6.5331
741,6167,28.0000,17.0000,23.0000,13.0000,20.6390,10.9497,15.0334,6.5331
742,6172,19.0000,11.0000,24.0000,15.0000,20.8193,11.0826,15.0198,6.5429
743,6177,22.0000,12.0000,21.0000,12.0000,20.9194,11.1621,15.0198,6.5429
744,6182,22.0000,13.0000,21.0000,12.0000,20.9588,11.1661,15.0334,6.5331
745,6187,23.0000,13.0000,22.0000,13.0000,21.0394,11.2223,15.0334,6.5331
746,6192,19.0000,10.0000,22.0000,12.0000,21.1344,11.2857,15.0334,6.5331
747,6197,21.0000,11.0000,21.0000,11.0000,21.1831,11.2788,15.0334,6.5331
748,6202,20.0000,12.0000,20.0000,11.0000,21.1773,11.2634,14.9413,6.4996
749,6207,22.0000,12.0000,21.0000,12.0000,21.1972,11.2659,14.9548,6.4898
750,6212,21.0000,11.0000,22.0000,12.0000,21.2418,11.2943,15.0198,6.5429
751,6217,20.0000,11.0000,21.0000,11.0000,21.2843,11.3133,14.9549,6.4898
752,6222,20.0000,13.0000,20.0000,12.0000,21.2732,11.3063,14.9684,6.4800
753,6227,23.0000,15.0000,21.0000,13.0000,21.2790,11.3508,15.0334,6.5331
754,6232,30.0000,31.0000,24.0000,17.0000,21.3755,11.5078,15.0334,6.5331
755,6237,24.0000,20.0000,27.0000,23.0000,21.6132,11.8759,15.0198,6.5429
756,6242,31.0000,31.0000,27.0000,24.0000,21.8608,12.3558,15.0851,6.5963
757,6247,34.0000,32.0000,31.0000,30.0000,22.2023,12.9531,15.0851,6.5963
758,6252,26.0000,21.0000,32.0000,30.0000,22.6886,13.7284,14.8497,6.4663
759,6257,20.0000,17.0000,27.0000,22.0000,23.0613,14.3081,14.7722,6.4235
760,6262,19.0000,12.0000,21.0000,16.0000,23.1311,14.5161,14.6413,6.4198
761,6267,17.0000,10.0000,19.0000,11.0000,23.0653,14.5134,14.5245,6.4064
762,6272,13.0000,8.0000,16.0000,9.0000,22.8965,14.3912,14.4176,6.4840
763,6277,16.0000,9.0000,15.0000,9.0000,22.6517,14.2243,14.3285,6.4512
764,6282,15.0000,8.0000,15.0000,8.0000,22.3660,14.0156,14.0987,6.4244
765,6287,16.0000,6.0000,15.0000,7.0000,22.0985,13.7922,14.0112,6.3920
766,6292,13.0000,6.0000,15.0000,6.0000,21.8573,13.5339,13.7309,6.2164
767,6297,18.0000,8.0000,15.0000,7.0000,21.5966,13.2653,13.7309,6.2164
768,6302,17.0000,7.0000,17.0000,8.0000,21.4050,13.0657,13.5147,6.0942
769,6307,15.0000,8.0000,16.0000,8.0000,21.2335,12.8694,13.5994,6.1253
770,6312,22.0000,12.0000,16.0000,8.0000,21.0309,12.6773,13.4306,6.0633
771,6317,16.0000,8.0000,19.0000,10.0000,20.9243,12.5639,13.3596,6.0231
772,6322,15.0000,9.0000,17.0000,10.0000,20.8621,12.5034,13.2189,5.9435
773,6327,14.0000,7.0000,14.0000,8.0000,20.6300,12.3404,13.2378,6.0207
774,6332,20.0000,9.0000,15.0000,7.0000,20.3837,12.1294,13.1719,6.0687
775,6337,14.0000,5.0000,17.0000,7.0000,20.1980,11.9090,13.1463,6.0874
776,6342,16.0000,7.0000,16.0000,6.0000,20.0549,11.6906,13.1186,6.1016
777,6347,15.0000,8.0000,16.0000,7.0000,19.8783,11.4480,13.0628,6.0575
778,6352,15.0000,8.0000,15.0000,7.0000,19.6750,11.2402,13.0304,6.0932
779,6357,15.0000,8.0000,15.0000,8.0000,19.4598,11.0820,13.0717,6.2333
780,6362,17.0000,8.0000,16.0000,8.0000,19.2591,10.9281,13.0280,6.2652
781,6367,16.0000,7.0000,16.0000,8.0000,19.0978,10.7777,12.9366,6.3502
782,6372,14.0000,7.0000,16.0000,7.0000,18.9398,10.6040,12.8943,6.3997
783,6377,13.0000,7.0000,14.0000,7.0000,18.7327,10.4172,12.7006,6.3220
784,6382,14.0000,7.0000,14.0000,7.0000,18.4953,10.2350,12.6674,6.3705
785,6387,15.0000,7.0000,14.0000,7.0000,18.2642,10.0579,12.6217,6.4221
786,6392,14.0000,7.0000,15.0000,7.0000,18.0575,9.8860,12.4772,6.3708
787,6397,14.0000,6.0000,14.0000,7.0000,17.8393,9.7194,12.3133,6.3300
788,6402,15.0000,7.0000,14.0000,7.0000,17.6281,9.5582,12.0539,6.1664
789,6407,15.0000,6.0000,15.0000,7.0000,17.4585,9.4025,11.7406,6.0037
790,6412,14.0000,7.0000,15.0000,6.0000,17.3027,9.2082,11.5217,5.8918
791,6417,15.0000,7.0000,15.0000,7.0000,17.1514,9.0539,11.4418,5.8830
792,6422,14.0000,6.0000,15.0000,7.0000,17.0062,8.9143,11.4007,5.9301
793,6427,15.0000,7.0000,15.0000,7.0000,16.8654,8.7790,11.3637,5.9404
794,6432,14.0000,6.0000,14.0000,7.0000,16.7095,8.6461,11.4383,6.0633
795,6437,14.0000,6.0000,14.0000,6.0000,16.5316,8.5079,11.3556,6.0932
796,6442,15.0000,6.0000,14.0000,6.0000,16.3593,8.3396,11.1789,6.0035
797,6447,13.0000,6.0000,14.0000,6.0000,16.1927,8.1766,11.0896,5.9857
798,6452,13.0000,7.0000,13.0000,6.0000,16.0132,8.0184,10.9722,5.9506
799,6457,14.0000,7.0000,13.0000,7.0000,15.8134,7.9089,10.8329,5.8667
800,6462,15.0000,7.0000,14.0000,8.0000,15.6555,7.8123,10.7605,5.8545
801,6467,16.0000,8.0000,15.0000,7.0000,15.5460,7.7108,10.7726,5.8945
802,6472,15.0000,9.0000,15.0000,8.0000,15.4490,7.6559,10.7799,5.9218
803,6477,13.0000,8.0000,14.0000,8.0000,15.3472,7.6036,10.6531,5.8690
804,6482,13.0000,7.0000,13.0000,8.0000,15.1809,7.5539,10.5553,5.8435
805,6487,11.0000,5.0000,12.0000,7.0000,15.0032,7.4810,10.4609,5.8594
806,6492,17.0000,10.0000,12.0000,6.0000,14.7985,7.3523,10.4015,5.8763
807,6497,15.0000,8.0000,14.0000,7.0000,14.6428,7.2452,10.3387,5.8692
808,6502,12.0000,7.0000,14.0000,8.0000,14.5335,7.1998,10.3028,5.9224
809,6507,16.0000,9.0000,13.0000,7.0000,14.3953,7.1236,10.1950,5.9644
810,6512,12.0000,7.0000,13.0000,8.0000,14.2541,7.0587,10.0365,6.0652
811,6517,11.0000,7.0000,12.0000,8.0000,14.0911,7.0299,9.8834,6.0510
812,6522,16.0000,9.0000,12.0000,7.0000,13.9066,6.9785,9.8345,6.0552
813,6527,11.0000,8.0000,12.0000,8.0000,13.7376,6.9547,9.8110,6.0725
814,6532,11.0000,7.0000,12.0000,8.0000,13.5737,6.9330,9.9152,6.2047
815,6537,12.0000,9.0000,11.0000,8.0000,13.3711,6.9053,9.9000,6.2458
816,6542,11.0000,8.0000,11.0000,8.0000,13.1748,6.8885,9.8440,6.2871
817,6547,10.0000,7.0000,11.0000,8.0000,12.9849,6.8733,9.7455,6.2903
818,6552,9.0000,7.0000,10.0000,7.0000,12.7740,6.8516,9.5680,6.4105
819,6557,9.0000,7.0000,9.0000,7.0000,12.5162,6.7971,9.4277,6.4345
820,6562,10.0000,7.0000,9.0000,7.0000,12.2565,6.7453,9.2076,6.5176
821,6567,9.0000,7.0000,9.0000,7.0000,12.0052,6.6959,9.1725,6.5435
822,6572,11.0000,8.0000,10.0000,7.0000,11.7821,6.6487,8.9342,6.5621
823,6577,10.0000,7.0000,11.0000,8.0000,11.6109,6.6379,8.8335,6.5585
824,6582,10.0000,8.0000,10.0000,8.0000,11.4452,6.6375,8.7076,6.5636
825,6587,15.0000,10.0000,11.0000,8.0000,11.2771,6.6384,8.5068,6.5630
826,6592,16.0000,12.0000,14.0000,10.0000,11.2165,6.6800,8.4430,6.5386
827,6597,12.0000,9.0000,14.0000,10.0000,11.2330,6.7704,8.3844,6.5768
828,6602,12.0000,7.0000,11.0000,8.0000,11.1618,6.8122,8.3091,6.5563
829,6607,9.0000,9.0000,11.0000,8.0000,11.0528,6.8125,8.2346,6.5407
830,6612,7.0000,8.0000,10.0000,8.0000,10.9154,6.8128,8.1958,6.5393
831,6617,9.0000,7.0000,9.0000,8.0000,10.7244,6.8314,8.1064,6.4849
832,6622,11.0000,9.0000,9.0000,8.0000,10.5369,6.8364,8.0768,6.5068
833,6627,10.0000,8.0000,10.0000,8.0000,10.3906,6.8340,8.0752,6.5220
834,6632,9.0000,7.0000,10.0000,8.0000,10.2588,6.8413,8.0849,6.5558
835,6637,12.0000,9.0000,10.0000,8.0000,10.1238,6.8407,8.0329,6.5593
836,6642,13.0000,11.0000,11.0000,9.0000,10.0291,6.8664,8.0637,6.6117
837,6647,14.0000,12.0000,13.0000,10.0000,10.0244,6.9429,8.0680,6.6639
838,6652,14.0000,10.0000,13.0000,11.0000,10.0386,7.0692,8.0528,6.6752
839,6657,13.0000,9.0000,13.0000,10.0000,10.0630,7.1674,8.0049,6.7106
840,6662,12.0000,8.0000,13.0000,9.0000,10.0815,7.2139,7.9668,6.7387
841,6667,9.0000,8.0000,11.0000,8.0000,10.0514,7.2177,7.8856,6.7787
842,6672,8.0000,8.0000,9.0000,8.0000,9.9550,7.2223,7.7602,6.7763
843,6677,9.0000,10.0000,9.0000,8.0000,9.8109,7.2277,7.5613,6.7938
844,6682,9.0000,7.0000,9.0000,9.0000,9.6724,7.2769,7.4283,6.7787
845,6687,8.0000,8.0000,9.0000,8.0000,9.5391,7.2823,7.2384,6.7378
846,6692,9.0000,8.0000,8.0000,8.0000,9.3933,7.2882,7.1042,6.6877
847,6697,9.0000,7.0000,9.0000,8.0000,9.2622,7.2944,6.8248,6.5929
848,6702,8.0000,7.0000,9.0000,7.0000,9.1451,7.2572,6.7224,6.5649
849,6707,5.0000,8.0000,8.0000,7.0000,8.9982,7.2215,6.6653,6.6072
850,6712,8.0000,6.0000,7.0000,7.0000,8.8070,7.1874,6.5397,6.6724
851,6717,7.0000,7.0000,8.0000,6.0000,8.6308,7.1290,6.3212,6.7644
852,6722,9.0000,6.0000,8.0000,6.0000,8.4940,7.0550,6.1748,6.8593
853,6727,31.0000,45.0000,9.0000,7.0000,8.3795,7.0261,6.1095,7.0064
854,6732,8.0000,7.0000,10.0000,7.0000,8.3248,6.9983,6.1408,7.1749
855,6737,8.0000,6.0000,8.0000,7.0000,8.2262,6.9717,6.1483,7.3479
856,6742,7.0000,7.0000,8.0000,7.0000,8.1078,6.9462,6.0917,7.3564
857,6747,9.0000,7.0000,8.0000,7.0000,7.9942,6.9219,6.0571,7.3437
858,6752,9.0000,8.0000,8.0000,7.0000,7.8856,6.8988,6.0505,7.3486
859,6757,6.0000,9.0000,8.0000,8.0000,7.7995,6.9035,6.0352,7.3265
860,6762,8.0000,8.0000,7.0000,8.0000,7.6735,6.9260,5.9979,7.3161
861,6767,8.0000,8.0000,8.0000,8.0000,7.5617,6.9570,5.9825,7.3275
862,6772,7.0000,9.0000,8.0000,9.0000,7.4722,6.9879,5.9576,7.3032
863,6777,7.0000,8.0000,7.0000,9.0000,7.3435,7.0529,5.9243,7.2994
864,6782,6.0000,7.0000,6.0000,8.0000,7.2039,7.1054,5.9241,7.3397
865,6787,6.0000,8.0000,6.0000,8.0000,7.0462,7.1222,5.8969,7.3435
866,6792,7.0000,10.0000,7.0000,9.0000,6.9018,7.1479,5.8418,7.3607
867,6797,8.0000,10.0000,7.0000,9.0000,6.7951,7.2092,5.7870,7.4014
868,6802,8.0000,9.0000,8.0000,10.0000,6.7283,7.3148,5.7397,7.4366
869,6807,6.0000,8.0000,8.0000,9.0000,6.6743,7.3927,5.6449,7.5069
870,6812,6.0000,6.0000,6.0000,8.0000,6.5714,7.4344,5.5964,7.5999
871,6817,5.0000,8.0000,6.0000,7.0000,6.4380,7.4139,5.4453,7.6127
872,6822,6.0000,8.0000,6.0000,7.0000,6.3101,7.3853,5.3299,7.6137
873,6827,6.0000,9.0000,6.0000,8.0000,6.1876,7.4012,5.1973,7.6980
874,6832,6.0000,9.0000,6.0000,9.0000,6.0702,7.4425,5.0795,7.7855
875,6837,7.0000,9.0000,7.0000,9.0000,5.9666,7.5010,5.0397,7.8763
876,6842,8.0000,9.0000,7.0000,9.0000,5.9030,7.5593,4.9526,8.0116
877,6847,7.0000,10.0000,7.0000,9.0000,5.8430,7.6163,4.9481,8.0859
878,6852,8.0000,10.0000,8.0000,10.0000,5.7953,7.6981,4.9107,8.1850
879,6857,8.0000,9.0000,8.0000,10.0000,5.7852,7.7950,4.8575,8.2340
880,6862,9.0000,9.0000,8.0000,9.0000,5.7773,7.8719,4.7628,8.3043
881,6867,9.0000,9.0000,8.0000,9.0000,5.7719,7.9214,4.6784,8.2247
882,6872,8.0000,9.0000,8.0000,9.0000,5.7860,7.9696,4.6024,8.2811
883,6877,8.0000,8.0000,8.0000,9.0000,5.7841,8.0166,4.5715,8.2334
884,6882,10.0000,8.0000,8.0000,8.0000,5.7841,8.0536,4.5390,8.2576
885,6887,9.0000,5.0000,9.0000,7.0000,5.8286,8.0470,4.4729,8.2410
886,6892,7.0000,6.0000,9.0000,6.0000,5.8647,7.9936,4.4272,8.3359
887,6897,9.0000,7.0000,8.0000,7.0000,5.8600,7.9423,4.3792,8.3107
888,6902,8.0000,7.0000,9.0000,7.0000,5.8874,7.9052,4.3852,8.3718
889,6907,7.0000,8.0000,8.0000,7.0000,5.9290,7.8672,4.3568,8.4023
890,6912,10.0000,10.0000,8.0000,8.0000,5.9371,7.8474,4.3828,8.5294
891,6917,7.0000,10.0000,8.0000,9.0000,5.9471,7.8795,4.3890,8.6104
892,6922,7.0000,8.0000,8.0000,9.0000,5.9592,7.9457,4.4136,8.7212
893,6927,7.0000,10.0000,7.0000,9.0000,5.9297,7.9933,4.3835,8.8011
894,6932,6.0000,11.0000,6.0000,10.0000,5.8936,8.0573,4.3721,8.8241
895,6937,6.0000,10.0000,6.0000,11.0000,5.8253,8.1726,4.3612,8.9047
896,6942,6.0000,10.0000,6.0000,10.0000,5.7600,8.2932,4.3794,9.0230
897,6947,7.0000,10.0000,6.0000,10.0000,5.6977,8.3762,4.4910,9.3255
898,6952,6.0000,12.0000,6.0000,10.0000,5.6385,8.4574,4.6711,9.7112
899,6957,6.0000,9.0000,6.0000,10.0000,5.5822,8.5540,4.8490,10.1169
900,6962,6.0000,10.0000,7.0000,10.0000,5.5464,8.6307,4.7012,9.9249
901,6967,5.0000,11.0000,6.0000,10.0000,5.5040,8.7054,4.7548,10.1157
902,6972,5.0000,12.0000,5.0000,11.0000,5.4289,8.8134,4.7204,10.1411
903,6977,4.0000,12.0000,5.0000,12.0000,5.3398,8.9537,4.6802,10.1496
904,6982,7.0000,12.0000,5.0000,12.0000,5.2542,9.1068,4.6388,10.1432
905,6987,7.0000,14.0000,6.0000,12.0000,5.1808,9.2525,4.6610,10.2486
906,6992,6.0000,11.0000,7.0000,12.0000,5.1602,9.4083,4.7124,10.4077
907,6997,5.0000,12.0000,6.0000,12.0000,5.1502,9.5454,4.6769,10.5144
908,7002,8.0000,8.0000,6.0000,11.0000,5.1178,9.6551,4.6873,10.6094
909,7007,7.0000,9.0000,7.0000,10.0000,5.1184,9.7264,4.7219,10.7251
910,7012,7.0000,9.0000,6.0000,10.0000,5.1112,9.7468,4.7349,10.8197
911,7017,7.0000,11.0000,6.0000,11.0000,5.0834,9.7991,4.7258,10.9035
912,7022,5.0000,13.0000,6.0000,12.0000,5.0588,9.8931,4.6436,10.8428
913,7027,6.0000,11.0000,6.0000,12.0000,5.0361,10.0187,4.5882,10.8834
914,7032,5.0000,14.0000,6.0000,11.0000,5.0153,10.1149,4.5446,10.9155
915,7037,8.0000,10.0000,6.0000,12.0000,4.9962,10.2082,4.5095,10.9413
916,7042,6.0000,14.0000,7.0000,12.0000,4.9960,10.3241,4.4626,10.9540
917,7047,5.0000,13.0000,6.0000,13.0000,5.0136,10.4532,4.4036,10.9590
918,7052,5.0000,13.0000,5.0000,14.0000,4.9723,10.6392,4.3927,11.0271
919,7057,5.0000,12.0000,5.0000,13.0000,4.9161,10.8032,4.3664,11.0684
920,7062,5.0000,14.0000,5.0000,13.0000,4.8624,10.9457,4.3547,11.1593
921,7067,6.0000,10.0000,6.0000,13.0000,4.8286,11.0841,4.3265,11.2626
922,7072,5.0000,8.0000,6.0000,10.0000,4.8223,11.1405,4.3322,11.3862
923,7077,7.0000,11.0000,6.0000,9.0000,4.8169,11.1178,4.3555,11.5759
924,7082,7.0000,12.0000,7.0000,11.0000,4.8366,11.1379,4.3612,11.6790
925,7087,8.0000,10.0000,8.0000,12.0000,4.9029,11.2059,4.3841,11.8790
926,7092,18.0000,23.0000,8.0000,12.0000,4.9684,11.2795,4.4431,12.1122
927,7097,12.0000,16.0000,11.0000,15.0000,5.0987,11.4152,4.4579,12.3075
928,7102,17.0000,18.0000,13.0000,16.0000,5.3684,11.6732,4.5928,12.6478
929,7107,9.0000,10.0000,14.0000,14.0000,5.6897,11.8854,4.5841,12.8355
930,7112,20.0000,12.0000,13.0000,12.0000,5.9545,11.9816,4.6010,12.9571
931,7117,16.0000,9.0000,15.0000,11.0000,6.2514,12.0098,4.5618,13.0102
932,7122,37.0000,45.0000,16.0000,9.0000,6.6329,11.9790,4.5653,13.0751
933,7127,16.0000,10.0000,15.0000,7.0000,6.9723,11.8548,4.5097,13.0911
934,7132,17.0000,13.0000,15.0000,9.0000,7.2566,11.7486,4.4655,13.1049
935,7137,21.0000,22.0000,16.0000,11.0000,7.5960,11.7531,4.4797,13.2298
936,7142,27.0000,46.0000,19.0000,17.0000,7.9896,11.8979,4.4485,13.2773
937,7147,16.0000,8.0000,27.0000,42.0000,8.7454,13.1077,4.4218,13.3400
938,7152,27.0000,46.0000,28.0000,44.0000,9.5302,14.3322,4.3839,13.3242
939,7157,20.0000,22.0000,26.0000,44.0000,10.2555,15.5991,4.4097,13.3984
940,7162,10.0000,7.0000,16.0000,13.0000,10.8110,16.5597,4.4227,13.4324
941,7167,13.0000,8.0000,12.0000,8.0000,10.9878,16.3852,4.3939,13.4098
942,7172,9.0000,14.0000,11.0000,9.0000,11.0898,16.1886,4.4005,13.4735
943,7177,18.0000,8.0000,12.0000,11.0000,11.1801,16.0567,4.3797,13.4886
944,7182,9.0000,9.0000,14.0000,9.0000,11.3658,15.9122,4.3940,13.5032
945,7187,10.0000,8.0000,10.0000,9.0000,11.4630,15.7177,4.3831,13.5799
946,7192,18.0000,9.0000,11.0000,8.0000,11.4982,15.5177,4.3925,13.5982
947,7197,13.0000,9.0000,14.0000,8.0000,11.6505,15.2988,4.4116,13.6534
948,7202,5.0000,12.0000,10.0000,10.0000,11.7626,15.1256,4.3865,13.6716
949,7207,7.0000,11.0000,7.0000,11.0000,11.6609,15.0273,4.3742,13.7058
950,7212,7.0000,12.0000,7.0000,11.0000,11.5172,14.9386,4.3908,13.7631
951,7217,4.0000,8.0000,6.0000,10.0000,11.3881,14.8440,4.4002,13.7815
952,7222,5.0000,16.0000,5.0000,12.0000,11.2076,14.7373,4.4418,13.8723
953,7227,6.0000,8.0000,5.0000,14.0000,11.0148,14.7498,4.4848,13.9816
954,7232,3.0000,15.0000,5.0000,14.0000,10.8269,14.7936,4.5034,14.0457
955,7237,6.0000,15.0000,4.0000,15.0000,10.6090,14.8355,4.5678,14.2386
956,7242,4.0000,15.0000,4.0000,15.0000,10.3692,14.9156,4.6864,14.4660
957,7247,4.0000,16.0000,4.0000,14.0000,10.1322,14.9562,4.9335,15.0336
958,7252,4.0000,13.0000,4.0000,14.0000,9.8933,14.9858,5.0103,15.2280
959,7257,4.0000,15.0000,4.0000,14.0000,9.6605,15.0133,5.0851,15.4050
960,7262,4.0000,13.0000,4.0000,14.0000,9.4303,15.0382,5.1030,15.4982
961,7267,5.0000,15.0000,5.0000,14.0000,9.2134,15.0608,5.1290,15.5860
962,7272,5.0000,16.0000,5.0000,15.0000,9.0384,15.0906,5.1498,15.6782
963,7277,4.0000,15.0000,5.0000,15.0000,8.8688,15.1543,5.1521,15.7411
964,7282,5.0000,15.0000,5.0000,15.0000,8.7031,15.2149,5.1706,15.8146
965,7287,5.0000,16.0000,5.0000,15.0000,8.5421,15.2728,5.1835,15.8919
966,7292,7.0000,19.0000,5.0000,16.0000,8.3868,15.3630,5.1633,15.9229
967,7297,5.0000,15.0000,6.0000,17.0000,8.2641,15.5007,5.1901,16.0398
968,7302,8.0000,20.0000,6.0000,17.0000,8.1531,15.6081,5.2204,16.1208
969,7307,7.0000,22.0000,7.0000,20.0000,8.0707,15.8050,5.2444,16.2211
970,7312,6.0000,16.0000,7.0000,20.0000,8.0496,16.0892,5.1476,16.1368
971,7317,9.0000,20.0000,7.0000,18.0000,7.9773,16.2650,5.0924,16.1543
972,7322,7.0000,19.0000,8.0000,20.0000,7.9328,16.4528,5.1675,16.4095
973,7327,7.0000,24.0000,7.0000,20.0000,7.8896,16.6851,5.1537,16.4415
974,7332,6.0000,22.0000,7.0000,22.0000,7.8396,16.9769,5.1669,16.5215
975,7337,8.0000,22.0000,7.0000,22.0000,7.7905,17.3047,5.1609,16.6153
976,7342,5.0000,20.0000,7.0000,21.0000,7.7424,17.5746,5.1225,16.6428
977,7347,6.0000,19.0000,6.0000,20.0000,7.6524,17.7848,5.0187,16.5634
978,7352,7.0000,19.0000,7.0000,19.0000,7.5735,17.9449,4.9940,16.5855
979,7357,6.0000,20.0000,7.0000,19.0000,7.5313,18.0905,5.0198,16.7540
980,7362,6.0000,22.0000,6.0000,20.0000,7.4641,18.2486,5.0454,16.9619
981,7367,7.0000,21.0000,6.0000,21.0000,7.3815,18.4616,5.0893,17.2364
982,7372,7.0000,20.0000,6.0000,21.0000,7.3015,18.6757,5.1176,17.4244
983,7377,9.0000,19.0000,7.0000,20.0000,7.2585,18.8476,5.2421,17.8321
984,7382,7.0000,20.0000,9.0000,19.0000,7.2929,18.9872,5.3063,18.0977
985,7387,9.0000,17.0000,8.0000,17.0000,7.3183,19.0542,5.3488,18.3107
986,7392,8.0000,18.0000,8.0000,17.0000,7.3272,19.0922,5.3114,18.3860
987,7397,10.0000,15.0000,9.0000,17.0000,7.3537,19.1096,5.2871,18.5107
988,7402,8.0000,16.0000,9.0000,16.0000,7.3802,19.1065,5.2355,18.5628
989,7407,10.0000,15.0000,9.0000,16.0000,7.4318,19.0763,5.2524,18.6578
990,7412,6.0000,20.0000,9.0000,17.0000,7.5079,19.0534,5.1818,18.6173
991,7417,6.0000,18.0000,6.0000,19.0000,7.4805,19.1138,5.1454,18.6266
992,7422,6.0000,17.0000,6.0000,18.0000,7.4022,19.1872,5.0985,18.6598
993,7427,5.0000,21.0000,6.0000,19.0000,7.3261,19.2399,5.1409,18.7533
994,7432,9.0000,18.0000,6.0000,20.0000,7.2520,19.3499,5.0977,18.7839
995,7437,9.0000,16.0000,7.0000,19.0000,7.1977,19.4552,5.0977,18.7839
996,7442,7.0000,21.0000,9.0000,17.0000,7.2379,19.4636,5.0401,18.8248
997,7447,8.0000,18.0000,8.0000,19.0000,7.2607,19.5205,5.0420,18.8318
998,7452,16.0000,15.0000,9.0000,19.0000,7.2833,19.5909,5.0661,18.9306
999,7457,7.0000,20.0000,10.0000,19.0000,7.3715,19.6252,5.0373,18.9510
1000,7462,7.0000,23.0000,7.0000,21.0000,7.4085,19.7233,5.0075,18.9638
1001,7467,6.0000,25.0000,6.0000,22.0000,7.3530,19.8851,4.9700,18.8828
1002,7472,9.0000,18.0000,6.0000,23.0000,7.2826,20.1082,4.9957,19.0054
1003,7477,4.0000,21.0000,5.0000,22.0000,7.2062,20.2981,4.9919,19.1080
1004,7482,6.0000,20.0000,6.0000,21.0000,7.1312,20.4325,4.9888,19.1353
1005,7487,5.0000,21.0000,5.0000,20.0000,7.0227,20.5368,5.0283,19.2331
1006,7492,6.0000,20.0000,5.0000,21.0000,6.9247,20.6371,5.0401,19.3020
1007,7497,6.0000,22.0000,5.0000,21.0000,6.8210,20.7156,5.0050,19.2579
1008,7502,5.0000,20.0000,6.0000,21.0000,6.7637,20.8246,5.0552,19.3829
1009,7507,6.0000,21.0000,5.0000,21.0000,6.6990,20.9293,5.1075,19.5328
1010,7512,6.0000,22.0000,6.0000,21.0000,6.6101,21.0296,5.1112,19.5644
1011,7517,5.0000,21.0000,6.0000,22.0000,6.5583,21.1516,5.1407,19.7069
1012,7522,6.0000,22.0000,5.0000,21.0000,6.4646,21.2427,5.2766,20.0656
1013,7527,5.0000,21.0000,6.0000,21.0000,6.3825,21.3296,5.4372,20.4573
1014,7532,6.0000,21.0000,6.0000,21.0000,6.3376,21.4125,5.5225,20.7239
1015,7537,6.0000,22.0000,7.0000,21.0000,6.3030,21.4916,5.5874,20.9805
1016,7542,6.0000,20.0000,6.0000,21.0000,6.2869,21.5926,5.6212,21.0923
1017,7547,6.0000,23.0000,6.0000,21.0000,6.2461,21.6637,5.6312,21.1724
1018,7552,6.0000,19.0000,6.0000,21.0000,6.2068,21.7312,5.6535,21.2881
1019,7557,7.0000,21.0000,6.0000,20.0000,6.1689,21.7604,5.6866,21.4813
1020,7562,8.0000,19.0000,7.0000,20.0000,6.1498,21.7784,5.7325,21.6587
1021,7567,6.0000,21.0000,7.0000,20.0000,6.1573,21.7945,5.7455,21.7354
1022,7572,8.0000,20.0000,6.0000,21.0000,6.1480,21.8342,5.7217,21.7617
1023,7577,5.0000,20.0000,6.0000,20.0000,6.1140,21.8799,5.7002,21.8341
1024,7582,6.0000,19.0000,6.0000,20.0000,6.0898,21.8895,5.6628,21.8601
1025,7587,5.0000,16.0000,6.0000,19.0000,6.0583,21.8714,5.6696,21.9421
1026,7592,9.0000,21.0000,7.0000,18.0000,6.0365,21.7924,5.6352,21.9373
1027,7597,7.0000,23.0000,7.0000,21.0000,6.0494,21.7730,5.5286,21.8552
1028,7602,11.0000,19.0000,7.0000,21.0000,6.0628,21.8194,5.4841,21.8413
1029,7607,8.0000,18.0000,9.0000,18.0000,6.1436,21.8041,5.5105,22.0150
1030,7612,8.0000,20.0000,8.0000,18.0000,6.2323,21.7192,5.4742,22.0400
1031,7617,7.0000,20.0000,7.0000,20.0000,6.2607,21.6760,5.4378,22.1135
1032,7622,3.0000,24.0000,5.0000,22.0000,6.2204,21.7089,5.4201,22.1739
1033,7627,5.0000,22.0000,4.0000,23.0000,6.1206,21.8173,5.4171,22.1761
1034,7632,3.0000,23.0000,4.0000,23.0000,6.0060,21.9390,5.3921,22.1935
1035,7637,3.0000,24.0000,3.0000,23.0000,5.8857,22.0566,5.4109,22.4136
1036,7642,4.0000,26.0000,3.0000,24.0000,5.7347,22.2129,5.4300,22.6946
1037,7647,4.0000,26.0000,4.0000,26.0000,5.6321,22.4225,5.4333,22.8815
1038,7652,3.0000,26.0000,3.0000,26.0000,5.5238,22.6768,5.4335,23.0298
1039,7657,3.0000,22.0000,3.0000,26.0000,5.3840,22.8993,5.4755,23.4148
1040,7662,5.0000,21.0000,3.0000,23.0000,5.2474,23.0297,5.4962,23.5942
1041,7667,3.0000,24.0000,4.0000,23.0000,5.1494,23.1128,5.5416,23.9875
1042,7672,3.0000,23.0000,3.0000,23.0000,5.0290,23.1923,5.4507,24.1124
1043,7677,3.0000,23.0000,3.0000,23.0000,4.9028,23.2852,5.4835,24.2472
1044,7682,4.0000,29.0000,4.0000,25.0000,4.7890,23.3914,5.4675,24.4166
1045,7687,5.0000,32.0000,4.0000,30.0000,4.7135,23.6687,5.4511,24.4279
1046,7692,3.0000,25.0000,4.0000,30.0000,4.6653,24.0637,5.3370,24.3483
1047,7697,4.0000,25.0000,3.0000,26.0000,4.5766,24.3079,5.3509,24.4970
1048,7702,3.0000,25.0000,4.0000,25.0000,4.4815,24.4531,5.3173,24.5098
1049,7707,4.0000,26.0000,4.0000,25.0000,4.4153,24.5758,5.2686,24.3955
1050,7712,3.0000,24.0000,4.0000,25.0000,4.3256,24.6936,5.2220,24.4278
1051,7717,4.0000,28.0000,4.0000,25.0000,4.2651,24.8065,5.2037,24.4300
1052,7722,4.0000,27.0000,4.0000,26.0000,4.2070,24.9402,5.1587,24.3458
1053,7727,7.0000,22.0000,5.0000,26.0000,4.1680,25.0934,5.1548,24.4742
1054,7732,7.0000,26.0000,6.0000,24.0000,4.1889,25.1580,5.1418,24.4832
1055,7737,6.0000,25.0000,6.0000,25.0000,4.2177,25.2034,5.1449,24.5126
1056,7742,4.0000,23.0000,5.0000,24.0000,4.2384,25.2782,5.1453,24.6093
1057,7747,4.0000,25.0000,4.0000,23.0000,4.2194,25.2812,5.1016,24.5531
1058,7752,3.0000,20.0000,4.0000,22.0000,4.1680,25.2622,5.1333,24.6897
1059,7757,5.0000,26.0000,4.0000,22.0000,4.1186,25.2166,5.1566,24.7903
1060,7762,4.0000,23.0000,4.0000,23.0000,4.0713,25.1974,5.1566,24.7903
1061,7767,4.0000,24.0000,4.0000,24.0000,4.0259,25.2354,5.1782,24.8612
1062,7772,4.0000,26.0000,4.0000,25.0000,3.9824,25.2873,5.2835,25.2205
1063,7777,4.0000,24.0000,4.0000,25.0000,3.9408,25.3622,5.3592,25.4624
1064,7782,4.0000,23.0000,4.0000,24.0000,3.9010,25.4161,5.3825,25.5126
1065,7787,5.0000,30.0000,4.0000,24.0000,3.8630,25.4243,5.4159,25.6556
1066,7792,5.0000,26.0000,5.0000,27.0000,3.8431,25.5245,5.4999,25.9519
1067,7797,4.0000,28.0000,5.0000,28.0000,3.8491,25.7033,5.6465,26.3552
1068,7802,4.0000,24.0000,5.0000,28.0000,3.8566,25.8862,5.7254,26.5555
1069,7807,4.0000,24.0000,4.0000,25.0000,3.8314,25.9793,5.7551,26.7208
1070,7812,4.0000,25.0000,4.0000,24.0000,3.7993,25.9999,5.7955,26.8578
1071,7817,4.0000,25.0000,4.0000,25.0000,3.7689,26.0436,5.8690,27.0788
1072,7822,8.0000,26.0000,4.0000,25.0000,3.7401,26.0844,5.8571,27.1818
1073,7827,4.0000,25.0000,5.0000,25.0000,3.7554,26.1233,5.8363,27.1960
1074,7832,4.0000,26.0000,5.0000,25.0000,3.7881,26.1594,5.8259,27.2031
1075,7837,5.0000,27.0000,5.0000,26.0000,3.7785,26.2185,5.8407,27.3006
1076,7842,4.0000,27.0000,5.0000,27.0000,3.7956,26.3091,5.8343,27.3766
1077,7847,6.0000,27.0000,5.0000,27.0000,3.8131,26.4216,5.7845,27.4105
1078,7852,6.0000,28.0000,6.0000,27.0000,3.8395,26.5299,5.7566,27.4295
1079,7857,5.0000,27.0000,6.0000,28.0000,3.9000,26.6511,5.7275,27.4492
1080,7862,6.0000,27.0000,6.0000,27.0000,3.9596,26.7847,5.6811,27.4808
1081,7867,4.0000,25.0000,5.0000,26.0000,4.0089,26.8709,5.6760,27.6045
1082,7872,5.0000,26.0000,5.0000,26.0000,4.0242,26.9196,5.6682,27.6700
1083,7877,5.0000,25.0000,5.0000,25.0000,4.0404,26.9305,5.5666,27.5948
1084,7882,8.0000,25.0000,6.0000,25.0000,4.0736,26.9313,5.5425,27.7193
1085,7887,6.0000,25.0000,7.0000,25.0000,4.1555,26.9321,5.5570,27.8907
1086,7892,8.0000,24.0000,7.0000,24.0000,4.2522,26.9066,5.5186,27.9532
1087,7897,6.0000,23.0000,7.0000,24.0000,4.3487,26.8619,5.5084,28.1199
1088,7902,7.0000,23.0000,6.0000,23.0000,4.4362,26.7729,5.4932,28.1530
1089,7907,5.0000,22.0000,6.0000,23.0000,4.4886,26.6833,5.4607,28.3344
1090,7912,6.0000,27.0000,6.0000,24.0000,4.5398,26.6206,5.4716,28.5121
1091,7917,6.0000,26.0000,6.0000,25.0000,4.5899,26.6091,5.5208,28.8279
1092,7922,7.0000,26.0000,6.0000,25.0000,4.6394,26.6383,5.5827,29.2152
1093,7927,5.0000,26.0000,6.0000,26.0000,4.6873,26.6745,5.4931,29.2757
1094,7932,6.0000,24.0000,6.0000,26.0000,4.7343,26.7085,5.5294,29.4429
1095,7937,7.0000,24.0000,6.0000,24.0000,4.7815,26.6803,5.4755,29.4792
1096,7942,7.0000,27.0000,6.0000,24.0000,4.8258,26.6305,5.4395,29.5035
1097,7947,10.0000,31.0000,8.0000,29.0000,4.9235,26.7028,5.4882,29.8579
1098,7952,12.0000,42.0000,9.0000,32.0000,5.0597,26.9159,5.4037,29.9147
1099,7957,7.0000,25.0000,9.0000,33.0000,5.2341,27.2607,5.4061,29.9261
1100,7962,11.0000,32.0000,8.0000,28.0000,5.3497,27.4053,5.4364,30.0752
1101,7967,10.0000,30.0000,10.0000,30.0000,5.5196,27.5220,5.3820,29.9293
1102,7972,9.0000,31.0000,12.0000,35.0000,5.7812,27.8432,5.3314,29.9634
1103,7977,7.0000,29.0000,9.0000,32.0000,5.9980,28.1572,5.3206,29.9318
1104,7982,6.0000,27.0000,8.0000,30.0000,6.1074,28.3285,5.2667,29.8127
1105,7987,5.0000,24.0000,6.0000,26.0000,6.1488,28.3708,5.2378,29.8711
1106,7992,6.0000,26.0000,5.0000,25.0000,6.1217,28.3086,5.2850,29.9946
1107,7997,6.0000,27.0000,6.0000,26.0000,6.1117,28.2627,5.2410,30.0243
1108,8002,6.0000,25.0000,6.0000,27.0000,6.1269,28.2840,5.2313,30.0308
1109,8007,5.0000,27.0000,6.0000,26.0000,6.1412,28.2599,5.1952,30.0551
1110,8012,5.0000,22.0000,5.0000,24.0000,6.1296,28.2027,5.1687,30.0729
1111,8017,3.0000,24.0000,4.0000,22.0000,6.0829,28.0403,5.1877,30.1647
1112,8022,4.0000,25.0000,4.0000,23.0000,6.0102,27.8685,5.2398,30.4967
1113,8027,5.0000,29.0000,4.0000,25.0000,5.9244,27.7731,5.2395,30.6159
1114,8032,4.0000,25.0000,5.0000,28.0000,5.8914,27.8054,5.2539,30.6861
1115,8037,3.0000,27.0000,4.0000,26.0000,5.8330,27.7933,5.2250,30.6661
1116,8042,3.0000,23.0000,3.0000,24.0000,5.7310,27.7014,5.1759,30.6096
1117,8047,3.0000,21.0000,3.0000,23.0000,5.6204,27.5728,5.2460,30.9049
1118,8052,4.0000,27.0000,3.0000,23.0000,5.5118,27.4192,5.3789,31.3054
1119,8057,7.0000,33.0000,4.0000,25.0000,5.4177,27.3087,5.5153,31.7483
1120,8062,7.0000,36.0000,7.0000,34.0000,5.4191,27.4762,5.5713,32.0189
1121,8067,7.0000,33.0000,8.0000,37.0000,5.5198,27.8888,5.6303,32.3041
1122,8072,4.0000,28.0000,6.0000,32.0000,5.6017,28.2252,5.7564,32.7234
1123,8077,3.0000,24.0000,4.0000,27.0000,5.5737,28.3128,5.7447,32.7302
1124,8082,5.0000,23.0000,3.0000,23.0000,5.4788,28.2047,5.7136,32.7069
1125,8087,3.0000,24.0000,3.0000,23.0000,5.3775,28.0224,5.7416,32.9056
1126,8092,11.0000,46.0000,4.0000,25.0000,5.3211,27.9041,5.8211,33.2047
1127,8097,7.0000,30.0000,10.0000,39.0000,5.4233,28.2015,5.8553,33.3583
1128,8102,6.0000,35.0000,8.0000,34.0000,5.5732,28.5913,5.8504,33.5102
1129,8107,6.0000,37.0000,6.0000,36.0000,5.6124,28.8842,5.7716,33.3406
1130,8112,5.0000,29.0000,5.0000,34.0000,5.6256,29.2202,5.7456,33.3571
1131,8117,9.0000,29.0000,6.0000,31.0000,5.6301,29.4041,5.7923,33.5487
1132,8122,9.0000,41.0000,8.0000,33.0000,5.7093,29.5570,5.8135,33.7887
1133,8127,7.0000,36.0000,9.0000,39.0000,5.8523,29.9533,5.6405,33.4132
1134,8132,6.0000,37.0000,7.0000,38.0000,5.9433,30.4092,5.6132,33.4744
1135,8137,5.0000,40.0000,6.0000,39.0000,5.9824,30.8168,5.5863,33.5364
1136,8142,4.0000,27.0000,6.0000,37.0000,5.9952,31.1972,5.5632,33.5518
1137,8147,4.0000,25.0000,5.0000,27.0000,5.9660,31.2787,5.4577,33.4281
1138,8152,3.0000,20.0000,3.0000,20.0000,5.8870,30.9819,5.4266,33.4211
1139,8157,7.0000,37.0000,3.0000,22.0000,5.7758,30.6382,5.3906,33.4449
1140,8162,8.0000,41.0000,7.0000,37.0000,5.7592,30.6942,5.4190,33.6177
1141,8167,7.0000,42.0000,7.0000,39.0000,5.8184,31.1115,5.3405,33.6990
1142,8172,9.0000,45.0000,8.0000,43.0000,5.8851,31.6567,5.2891,33.7331
1143,8177,3.0000,27.0000,8.0000,44.0000,5.9831,32.2918,5.2698,33.7458
1144,8182,8.0000,45.0000,6.0000,33.0000,6.0191,32.5525,5.2119,33.7841
1145,8187,11.0000,51.0000,10.0000,47.0000,6.0965,32.9418,5.2113,34.0070
1146,8192,10.0000,46.0000,11.0000,50.0000,6.2931,33.7791,5.1726,34.0326
1147,8197,10.0000,39.0000,10.0000,46.0000,6.4854,34.5371,5.2079,34.7020
1148,8202,10.0000,45.0000,10.0000,41.0000,6.6555,35.0085,5.1864,34.9302
1149,8207,9.0000,41.0000,10.0000,42.0000,6.8221,35.4511,5.1470,34.9715
1150,8212,10.0000,41.0000,9.0000,41.0000,6.9587,35.8807,5.1055,35.2144
1151,8217,9.0000,41.0000,9.0000,41.0000,7.0744,36.2627,5.0490,35.2515
1152,8222,11.0000,44.0000,9.0000,42.0000,7.1874,36.6511,5.0149,35.2739
1153,8227,10.0000,46.0000,10.0000,44.0000,7.3401,37.0871,4.9519,35.3153
1154,8232,8.0000,40.0000,10.0000,45.0000,7.4878,37.5845,4.9401,35.3231
1155,8237,6.0000,32.0000,6.0000,35.0000,7.5372,37.8690,4.8889,35.3567
1156,8242,7.0000,38.0000,6.0000,34.0000,7.5087,37.8898,4.8657,35.3719
1157,8247,14.0000,45.0000,9.0000,40.0000,7.5395,38.0510,4.8285,35.3963
1158,8252,9.0000,47.0000,11.0000,46.0000,7.7044,38.4843,4.8141,35.4058
1159,8257,7.0000,42.0000,10.0000,46.0000,7.8740,38.9993,4.7984,35.4161
1160,8262,6.0000,38.0000,7.0000,40.0000,7.9112,39.3700,4.7809,35.4897
1161,8267,5.0000,34.0000,6.0000,38.0000,7.8870,39.5333,4.8357,35.6241
1162,8272,6.0000,35.0000,6.0000,35.0000,7.8456,39.5866,4.7617,35.5798
1163,8277,5.0000,37.0000,6.0000,35.0000,7.8045,39.5841,4.7614,35.6272
1164,8282,10.0000,38.0000,7.0000,37.0000,7.7893,39.6208,4.8287,35.9573
1165,8287,5.0000,31.0000,7.0000,34.0000,7.8160,39.6372,4.8505,36.1799
1166,8292,8.0000,47.0000,6.0000,33.0000,7.7992,39.5479,4.8621,36.2199
1167,8297,5.0000,33.0000,5.0000,33.0000,7.7326,39.4343,4.8346,36.1903
1168,8302,8.0000,40.0000,6.0000,36.0000,7.6834,39.4196,4.8373,36.3313
1169,8307,7.0000,40.0000,8.0000,40.0000,7.6928,39.5345,4.8253,36.3392
1170,8312,9.0000,38.0000,8.0000,39.0000,7.7350,39.7020,4.8253,36.3392
1171,8317,7.0000,31.0000,8.0000,36.0000,7.7755,39.7715,4.8558,36.5118
1172,8322,5.0000,47.0000,9.0000,32.0000,7.8224,39.6684,4.8624,36.6755
1173,8327,6.0000,29.0000,8.0000,32.0000,7.8596,39.5187,4.8504,36.6753
1174,8332,8.0000,27.0000,7.0000,31.0000,7.8631,39.3340,4.9087,36.8796
1175,8337,5.0000,36.0000,7.0000,33.0000,7.8576,39.1470,4.9764,37.1953
1176,8342,6.0000,35.0000,7.0000,35.0000,7.8512,39.0805,4.9990,37.4435
1177,8347,8.0000,35.0000,7.0000,34.0000,7.8435,39.0330,4.9772,37.4576
1178,8352,5.0000,47.0000,7.0000,39.0000,7.8607,39.0518,5.0493,37.7113
1179,8357,8.0000,45.0000,6.0000,45.0000,7.8175,39.3459,5.1461,38.0008
1180,8362,7.0000,53.0000,7.0000,47.0000,7.7915,39.7672,5.1176,37.9686
1181,8367,5.0000,25.0000,7.0000,51.0000,7.7836,40.2978,5.1132,38.0222
1182,8372,8.0000,36.0000,5.0000,27.0000,7.7193,40.2726,5.1510,38.2747
1183,8377,12.0000,49.0000,7.0000,32.0000,7.6552,39.9464,5.1571,38.3505
1184,8382,6.0000,33.0000,9.0000,41.0000,7.7634,40.1938,5.1704,38.5136
1185,8387,6.0000,40.0000,6.0000,35.0000,7.7618,40.1774,5.1361,38.4500
1186,8392,5.0000,26.0000,5.0000,35.0000,7.7011,40.1238,5.1288,38.5405
1187,8397,8.0000,50.0000,6.0000,32.0000,7.6507,39.9720,5.1513,38.8194
1188,8402,6.0000,36.0000,7.0000,36.0000,7.6181,39.8075,5.1219,38.8903
1189,8407,5.0000,54.0000,6.0000,49.0000,7.6019,40.1107,5.1135,38.8957
1190,8412,8.0000,48.0000,6.0000,51.0000,7.5533,40.6399,5.0145,38.7522
1191,8417,8.0000,56.0000,8.0000,52.0000,7.5381,41.2009,4.9732,38.7270
1192,8422,8.0000,54.0000,8.0000,53.0000,7.5722,41.8085,4.9326,38.7532
1193,8427,7.0000,44.0000,7.0000,52.0000,7.5797,42.4261,4.9258,38.9825
1194,8432,12.0000,51.0000,8.0000,49.0000,7.5783,42.9316,4.9076,39.0289
1195,8437,10.0000,50.0000,10.0000,49.0000,7.6599,43.3122,4.7985,38.8746
1196,8442,16.0000,48.0000,13.0000,50.0000,7.8362,43.7587,4.8161,39.0532
1197,8447,9.0000,50.0000,13.0000,48.0000,8.1012,44.1137,4.7198,38.8909
1198,8452,13.0000,54.0000,12.0000,50.0000,8.3148,44.4784,4.7379,39.1383
1199,8457,11.0000,54.0000,12.0000,53.0000,8.4632,44.9878,4.6754,39.1788
1200,8462,17.0000,50.0000,11.0000,53.0000,8.5978,45.5353,4.6338,39.2057
1201,8467,14.0000,54.0000,15.0000,53.0000,8.8447,46.0353,4.6726,39.4420
1202,8472,21.0000,48.0000,15.0000,54.0000,9.1372,46.5488,4.7298,39.9519
1203,8477,15.0000,54.0000,13.0000,54.0000,9.3474,47.0629,4.7300,40.2198
1204,8482,16.0000,53.0000,16.0000,53.0000,9.6318,47.5252,4.7726,40.4808
1205,8487,10.0000,53.0000,15.0000,53.0000,9.9206,47.9764,4.8450,40.9448
1206,8492,12.0000,50.0000,12.0000,53.0000,10.1127,48.4075,4.8006,40.9732
1207,8497,22.0000,50.0000,16.0000,52.0000,10.3324,48.7739,4.7277,41.0199
1208,8502,24.0000,48.0000,19.0000,51.0000,10.6866,49.1032,4.6720,41.0556
1209,8507,22.0000,53.0000,22.0000,51.0000,11.2052,49.3958,4.6543,41.1223
1210,8512,22.0000,53.0000,22.0000,53.0000,11.7352,49.7625,4.6598,41.3959
1211,8517,17.0000,53.0000,21.0000,53.0000,12.2253,50.1608,4.6919,41.5986
1212,8522,22.0000,54.0000,19.0000,54.0000,12.6462,50.5263,4.6697,41.5384
1213,8527,20.0000,51.0000,20.0000,53.0000,13.0533,50.8695,4.5754,41.3204
1214,8532,7.0000,52.0000,16.0000,52.0000,13.3898,51.1669,4.4997,41.2397
1215,8537,15.0000,55.0000,10.0000,53.0000,13.3779,51.4530,4.5385,41.4176
1216,8542,8.0000,52.0000,11.0000,53.0000,13.3870,51.7790,4.5390,41.4917
1217,8547,9.0000,52.0000,10.0000,53.0000,13.3726,52.0774,4.5839,41.6676
1218,8552,11.0000,54.0000,9.0000,53.0000,13.2833,52.3644,4.5839,41.6676
1219,8557,11.0000,56.0000,11.0000,54.0000,13.2479,52.6480,4.5753,41.6731
1220,8562,8.0000,57.0000,10.0000,56.0000,13.2413,52.9959,4.6130,41.7615
1221,8567,8.0000,57.0000,8.0000,57.0000,13.1521,53.3789,4.6891,41.8818
1222,8572,5.0000,54.0000,7.0000,56.0000,12.9960,53.7652,4.7094,42.0107
1223,8577,7.0000,55.0000,6.0000,55.0000,12.7832,54.0811,4.7399,42.1332
1224,8582,10.0000,54.0000,8.0000,54.0000,12.6038,54.3334,4.7224,42.0119
1225,8587,6.0000,54.0000,8.0000,54.0000,12.4796,54.5747,4.6602,41.7689
1226,8592,9.0000,53.0000,8.0000,53.0000,12.3616,54.7975,4.6372,41.6335
1227,8597,8.0000,55.0000,8.0000,54.0000,12.2402,55.0193,4.6860,41.7712
1228,8602,6.0000,50.0000,8.0000,53.0000,12.1343,55.2220,4.6995,41.7063
1229,8607,7.0000,54.0000,6.0000,52.0000,11.9586,55.3545,4.6549,41.4548
1230,8612,8.0000,54.0000,7.0000,53.0000,11.7983,55.4937,4.6786,41.6644
1231,8617,9.0000,53.0000,8.0000,53.0000,11.6732,55.6492,4.7484,42.0143
1232,8622,8.0000,54.0000,8.0000,53.0000,11.5597,55.7791,5.0705,43.1305
1233,8627,9.0000,55.0000,8.0000,53.0000,11.4499,55.9026,5.1614,43.4220
1234,8632,7.0000,54.0000,8.0000,54.0000,11.3451,56.0632,5.1393,43.3362
1235,8637,5.0000,51.0000,6.0000,53.0000,11.1997,56.2068,5.1244,43.3457
1236,8642,8.0000,56.0000,6.0000,54.0000,11.0095,56.3142,5.1611,43.5219
1237,8647,9.0000,56.0000,8.0000,56.0000,10.8720,56.4906,5.1831,43.6076
1238,8652,15.0000,55.0000,10.0000,56.0000,10.8079,56.7018,5.2365,43.8154
1239,8657,14.0000,55.0000,14.0000,56.0000,10.9170,56.9037,5.2499,43.8672
1240,8662,16.0000,55.0000,15.0000,55.0000,11.1185,57.0525,5.2856,44.0882
1241,8667,15.0000,56.0000,16.0000,55.0000,11.3234,57.1933,5.2945,44.1435
1242,8672,17.0000,55.0000,15.0000,56.0000,11.5216,57.3611,5.3340,44.3873
1243,8677,13.0000,54.0000,14.0000,55.0000,11.7151,57.4943,5.2417,44.2177
1244,8682,21.0000,54.0000,15.0000,55.0000,11.8707,57.6100,5.2851,44.4154
1245,8687,15.0000,55.0000,19.0000,54.0000,12.1318,57.6856,5.2941,44.4507
1246,8692,24.0000,50.0000,21.0000,53.0000,12.5275,57.7275,5.4127,44.9157
1247,8697,22.0000,53.0000,24.0000,51.0000,13.0051,57.6780,5.3851,45.0160
1248,8702,12.0000,55.0000,22.0000,52.0000,13.4708,57.6286,5.4313,45.3025
1249,8707,11.0000,54.0000,12.0000,55.0000,13.6042,57.7053,5.3851,45.3312
1250,8712,10.0000,55.0000,11.0000,55.0000,13.5633,57.7896,5.3392,45.0447
1251,8717,7.0000,55.0000,9.0000,55.0000,13.4485,57.8650,5.2252,44.8037
1252,8722,8.0000,54.0000,8.0000,55.0000,13.2774,57.9366,5.2252,44.8037
1253,8727,6.0000,54.0000,7.0000,54.0000,13.0946,57.9869,5.2474,45.1022
1254,8732,7.0000,55.0000,7.0000,54.0000,12.8848,58.0036,5.2474,45.1022
1255,8737,6.0000,54.0000,6.0000,55.0000,12.6301,58.0395,5.2929,45.3891
1256,8742,7.0000,52.0000,6.0000,54.0000,12.3840,58.0550,5.3159,45.3746
1257,8747,12.0000,53.0000,8.0000,52.0000,12.1888,57.9988,5.2407,45.4007
1258,8752,11.0000,52.0000,9.0000,53.0000,12.0669,57.9411,5.1648,45.1961
1259,8757,7.0000,54.0000,10.0000,53.0000,12.0081,57.9002,5.2925,45.7073
1260,8762,8.0000,52.0000,8.0000,53.0000,11.8814,57.8563,5.3002,45.7455
1261,8767,9.0000,54.0000,8.0000,53.0000,11.7111,57.8062,5.4085,46.2799
1262,8772,8.0000,54.0000,8.0000,53.0000,11.5686,57.7518,5.4085,46.2799
1263,8777,8.0000,55.0000,8.0000,54.0000,11.4302,57.7231,5.4038,46.2828
1264,8782,13.0000,54.0000,8.0000,54.0000,11.2992,57.7144,5.3945,46.2886
1265,8787,16.0000,55.0000,14.0000,55.0000,11.3230,57.7471,5.4413,46.3248
1266,8792,12.0000,55.0000,15.0000,55.0000,11.5121,57.7504,5.5027,46.6142
1267,8797,8.0000,55.0000,13.0000,55.0000,11.6399,57.7741,5.6126,46.9140
1268,8802,4.0000,54.0000,9.0000,55.0000,11.6145,57.7973,5.6653,47.2000
1269,8807,12.0000,52.0000,7.0000,54.0000,11.4632,57.7972,5.7122,47.4172
1270,8812,13.0000,53.0000,11.0000,53.0000,11.3781,57.7453,5.7074,47.4202
1271,8817,8.0000,55.0000,11.0000,54.0000,11.3814,57.6869,5.7424,47.3986
1272,8822,4.0000,54.0000,8.0000,55.0000,11.3011,57.6829,5.7615,47.3869
1273,8827,10.0000,55.0000,7.0000,55.0000,11.1311,57.6929,5.8783,47.5876
1274,8832,9.0000,54.0000,9.0000,54.0000,11.0222,57.6742,5.9808,47.7965
1275,8837,5.0000,56.0000,8.0000,55.0000,10.9215,57.6594,5.9755,47.7312
1276,8842,10.0000,56.0000,7.0000,56.0000,10.7681,57.6794,6.0348,47.9003
1277,8847,26.0000,50.0000,11.0000,56.0000,10.7094,57.7215,5.9973,47.7520
1278,8852,16.0000,56.0000,15.0000,56.0000,10.8077,57.7608,5.9822,47.5899
1279,8857,18.0000,56.0000,17.0000,56.0000,11.0345,57.7972,6.0302,47.5603
1280,8862,16.0000,55.0000,18.0000,55.0000,11.3256,57.8186,5.9864,47.2720
1281,8867,10.0000,57.0000,14.0000,56.0000,11.5346,57.8284,5.9639,47.0823
1282,8872,11.0000,55.0000,10.0000,56.0000,11.5333,57.8536,6.1006,47.1773
1283,8877,9.0000,55.0000,10.0000,55.0000,11.4812,57.8509,6.2082,47.3146
1284,8882,15.0000,54.0000,10.0000,55.0000,11.4298,57.8292,6.2457,47.2234
1285,8887,12.0000,54.0000,14.0000,54.0000,11.4644,57.7976,6.2297,47.0974
1286,8892,10.0000,51.0000,11.0000,53.0000,11.5060,57.7115,6.3234,47.2435
1287,8897,7.0000,48.0000,9.0000,50.0000,11.4519,57.5197,6.4419,47.3063
1288,8902,14.0000,50.0000,10.0000,49.0000,11.3741,57.2485,6.6211,47.8891
1289,8907,14.0000,52.0000,12.0000,50.0000,11.3749,56.9860,6.7320,48.1673
1290,8912,14.0000,52.0000,14.0000,51.0000,11.4775,56.7843,6.7972,48.1273
1291,8917,13.0000,52.0000,13.0000,52.0000,11.5612,56.6343,6.8753,48.3149
1292,8922,15.0000,48.0000,12.0000,51.0000,11.6082,56.4797,7.0527,48.8976
1293,8927,11.0000,47.0000,13.0000,49.0000,11.6787,56.2539,7.1301,48.9937
1294,8932,13.0000,52.0000,13.0000,50.0000,11.7563,56.0135,7.1599,48.9755
1295,8937,13.0000,50.0000,13.0000,51.0000,11.8238,55.8434,7.1450,48.9846
1296,8942,9.0000,42.0000,11.0000,47.0000,11.8553,55.5930,7.2467,49.2137
1297,8947,12.0000,56.0000,11.0000,49.0000,11.8267,55.2804,7.4661,49.7992
1298,8952,11.0000,55.0000,11.0000,55.0000,11.8067,55.2267,7.5374,49.8482
1299,8957,13.0000,49.0000,11.0000,54.0000,11.7862,55.2149,7.5660,49.8308
1300,8962,14.0000,53.0000,13.0000,51.0000,11.8346,55.1010,7.4950,49.5523
1301,8967,7.0000,55.0000,12.0000,53.0000,11.8981,54.9988,7.5579,49.7861
1302,8972,8.0000,54.0000,9.0000,55.0000,11.8353,54.9918,7.5337,49.4792
1303,8977,13.0000,55.0000,9.0000,55.0000,11.7040,55.0094,7.5589,49.4639
1304,8982,13.0000,54.0000,13.0000,54.0000,11.7111,55.0180,7.5840,49.4486
1305,8987,10.0000,56.0000,12.0000,55.0000,11.7505,55.0177,7.7464,49.7212
1306,8992,17.0000,54.0000,12.0000,55.0000,11.7724,55.0336,7.7464,49.7212
1307,8997,24.0000,48.0000,15.0000,55.0000,11.8684,55.0489,7.7962,49.6661
1308,9002,17.0000,55.0000,17.0000,55.0000,12.0714,55.0636,7.7946,49.3453
1309,9007,9.0000,57.0000,13.0000,56.0000,12.1822,55.1101,7.9219,49.6146
1310,9012,36.0000,6.0000,12.0000,56.0000,12.2184,55.1639,7.9034,49.6258
1311,9017,12.0000,55.0000,10.0000,56.0000,12.1567,55.2314,7.9760,49.5818
1312,9022,15.0000,55.0000,11.0000,55.0000,12.1192,55.2409,8.0174,49.6317
1313,9027,16.0000,55.0000,15.0000,55.0000,12.1729,55.2496,8.1250,50.0192
1314,9032,9.0000,56.0000,15.0000,55.0000,12.3339,55.2492,8.2800,50.5350
1315,9037,13.0000,53.0000,12.0000,54.0000,12.3986,55.2403,8.3346,50.5795
1316,9042,9.0000,55.0000,12.0000,54.0000,12.4032,55.2063,8.4218,50.9144
1317,9047,11.0000,53.0000,11.0000,54.0000,12.3636,55.1709,8.6046,51.2403
1318,9052,12.0000,55.0000,11.0000,54.0000,12.2883,55.1350,8.7381,51.5380
1319,9057,19.0000,46.0000,11.0000,55.0000,12.2505,55.1175,8.8230,51.6732
1320,9062,23.0000,54.0000,17.0000,54.0000,12.3053,55.1183,8.8129,51.2815
1321,9067,13.0000,54.0000,20.0000,54.0000,12.6752,55.0379,8.8081,50.8903
1322,9072,7.0000,56.0000,12.0000,56.0000,12.8308,55.0396,8.8251,50.7498
1323,9077,16.0000,54.0000,10.0000,56.0000,12.7364,55.0921,8.9573,51.0630
1324,9082,9.0000,55.0000,12.0000,54.0000,12.6872,55.0918,9.0394,51.0928
1325,9087,7.0000,55.0000,10.0000,54.0000,12.6400,55.0581,9.1171,51.1270
1326,9092,12.0000,53.0000,9.0000,54.0000,12.5117,55.0500,9.2923,51.4988
1327,9097,11.0000,53.0000,11.0000,54.0000,12.4417,55.0163,9.5096,51.7746
1328,9102,8.0000,50.0000,11.0000,53.0000,12.3958,54.9556,9.7259,52.0513
1329,9107,9.0000,52.0000,9.0000,51.0000,12.2845,54.8388,9.8723,51.9640
1330,9112,12.0000,55.0000,10.0000,53.0000,12.1868,54.7111,9.8994,51.5685
1331,9117,9.0000,55.0000,10.0000,54.0000,12.1387,54.6758,9.9549,51.2907
1332,9122,6.0000,55.0000,9.0000,55.0000,12.0294,54.6919,10.1270,51.4034
1333,9127,8.0000,55.0000,8.0000,55.0000,11.8646,54.7073,10.2125,51.3523
1334,9132,5.0000,44.0000,7.0000,54.0000,11.6604,54.6966,10.3669,51.5055
1335,9137,9.0000,45.0000,6.0000,47.0000,11.4470,54.5520,10.4897,51.5957
1336,9142,13.0000,52.0000,9.0000,45.0000,11.2818,54.0714,10.4422,51.3788
1337,9147,5.0000,43.0000,10.0000,50.0000,11.2201,53.8675,10.4442,51.2141
1338,9152,6.0000,48.0000,6.0000,47.0000,11.0673,53.6080,10.4514,51.2096
1339,9157,8.0000,49.0000,6.0000,46.0000,10.8378,53.2458,10.4782,51.1936
1340,9162,10.0000,55.0000,7.0000,50.0000,10.6370,53.0093,10.4961,51.1830
1341,9167,11.0000,53.0000,9.0000,54.0000,10.5190,52.9608,10.4079,50.9658
1342,9172,12.0000,55.0000,12.0000,54.0000,10.4999,52.9744,10.5552,51.0666
1343,9177,11.0000,55.0000,12.0000,55.0000,10.5426,52.9978,10.5607,50.8202
1344,9182,11.0000,54.0000,11.0000,55.0000,10.5592,53.0576,10.7431,51.2820
1345,9187,13.0000,54.0000,12.0000,54.0000,10.5756,53.0982,10.7913,51.4161
1346,9192,13.0000,55.0000,12.0000,54.0000,10.6165,53.1107,10.8560,51.3775
1347,9197,10.0000,54.0000,12.0000,55.0000,10.6566,53.1403,11.0866,51.6021
1348,9202,12.0000,54.0000,11.0000,54.0000,10.6541,53.1879,11.1408,51.6217
1349,9207,8.0000,55.0000,11.0000,54.0000,10.6519,53.2003,11.2884,51.8964
1350,9212,7.0000,56.0000,9.0000,55.0000,10.5902,53.2383,11.4526,51.8547
1351,9217,9.0000,52.0000,7.0000,55.0000,10.4378,53.3089,11.5219,51.8135
1352,9222,10.0000,52.0000,9.0000,52.0000,10.3236,53.3023,11.7535,52.0991
1353,9227,8.0000,56.0000,10.0000,53.0000,10.2708,53.2373,11.7481,51.6793
1354,9232,11.0000,56.0000,10.0000,55.0000,10.2020,53.2594,11.6882,51.2961
1355,9237,13.0000,54.0000,11.0000,56.0000,10.1863,53.3476,11.9947,51.5328
1356,9242,9.0000,53.0000,13.0000,54.0000,10.2711,53.3749,11.9947,51.5328
1357,9247,10.0000,54.0000,11.0000,54.0000,10.2962,53.3854,12.4253,52.5335
1358,9252,12.0000,52.0000,11.0000,53.0000,10.2718,53.3793,12.3225,52.1903
1359,9257,10.0000,55.0000,12.0000,54.0000,10.3000,53.3744,12.4460,52.0889
1360,9262,10.0000,55.0000,10.0000,55.0000,10.3020,53.4045,12.3694,51.7344
1361,9267,10.0000,55.0000,10.0000,55.0000,10.2698,53.4606,12.5038,51.6548
1362,9272,9.0000,54.0000,10.0000,55.0000,10.2385,53.5166,12.6166,51.6737
1363,9277,9.0000,53.0000,9.0000,54.0000,10.1729,53.5274,12.8161,51.9853
1364,9282,6.0000,52.0000,8.0000,53.0000,10.0745,53.5028,13.0737,52.2675
1365,9287,6.0000,52.0000,6.0000,52.0000,9.9095,53.4615,13.1908,52.5493
1366,9292,7.0000,53.0000,6.0000,52.0000,9.7154,53.3872,13.2697,52.5028
1367,9297,20.0000,51.0000,9.0000,53.0000,9.5978,53.3416,13.2973,52.4867
1368,9302,11.0000,51.0000,14.0000,52.0000,9.6924,53.2976,13.2325,52.4079
1369,9307,9.0000,52.0000,12.0000,50.0000,9.8265,53.1800,13.1171,51.9243
1370,9312,10.0000,53.0000,10.0000,52.0000,9.8260,53.0979,12.9967,51.3628
1371,9317,13.0000,53.0000,12.0000,53.0000,9.8446,53.0680,13.0929,51.5362
1372,9322,10.0000,53.0000,12.0000,53.0000,9.9155,53.0475,13.3072,51.8689
1373,9327,8.0000,51.0000,10.0000,52.0000,9.9327,53.0191,13.3441,51.9357
1374,9332,10.0000,54.0000,9.0000,52.0000,9.8802,52.9567,13.5465,52.3400
1375,9337,9.0000,51.0000,10.0000,53.0000,9.8297,52.9400,13.6539,52.2768
1376,9342,9.0000,53.0000,9.0000,52.0000,9.7808,52.8805,13.8546,52.5157
1377,9347,14.0000,53.0000,10.0000,52.0000,9.7336,52.8228,14.1144,52.8987
1378,9352,10.0000,52.0000,12.0000,53.0000,9.7745,52.8102,14.2899,53.0078
1379,9357,12.0000,51.0000,12.0000,52.0000,9.8489,52.7553,14.4056,53.1822
1380,9362,14.0000,51.0000,12.0000,51.0000,9.9046,52.6850,14.4345,53.1653
1381,9367,11.0000,52.0000,12.0000,51.0000,9.9928,52.5917,14.4271,52.9577
1382,9372,10.0000,53.0000,11.0000,52.0000,10.0372,52.5178,14.3380,52.4983
1383,9377,9.0000,52.0000,9.0000,52.0000,10.0127,52.4712,14.4280,52.5355
1384,9382,13.0000,53.0000,10.0000,52.0000,9.9723,52.4265,14.5504,52.6433
1385,9387,15.0000,49.0000,13.0000,52.0000,10.0160,52.4002,14.7767,52.7836
1386,9392,28.0000,19.0000,17.0000,49.0000,10.2325,52.2796,14.9643,52.8557
1387,9397,25.0000,44.0000,21.0000,44.0000,10.5534,52.0183,15.1384,52.7538
1388,9402,21.0000,47.0000,23.0000,44.0000,11.0314,51.6156,15.4708,52.8664
1389,9407,13.0000,54.0000,23.0000,47.0000,11.5134,51.3697,15.5878,52.6446
1390,9412,17.0000,51.0000,18.0000,51.0000,11.8979,51.2385,15.6004,52.1802
1391,9417,22.0000,50.0000,19.0000,50.0000,12.1824,51.1744,15.6110,52.0222
1392,9422,16.0000,54.0000,20.0000,51.0000,12.5013,51.1211,15.8181,52.2656
1393,9427,28.0000,46.0000,23.0000,50.0000,12.8988,51.0618,15.8700,52.3265
1394,9432,10.0000,53.0000,22.0000,49.0000,13.3658,50.9161,15.8248,51.9881
1395,9437,18.0000,53.0000,12.0000,54.0000,13.4107,50.9535,15.8367,51.8901
1396,9442,12.0000,54.0000,12.0000,55.0000,13.3957,51.0519,15.9810,52.1705
1397,9447,10.0000,54.0000,12.0000,55.0000,13.3962,51.1758,16.0156,52.2414
1398,9452,12.0000,54.0000,11.0000,54.0000,13.3505,51.2587,15.8905,51.9192
1399,9457,10.0000,54.0000,12.0000,54.0000,13.3042,51.3417,15.8964,51.8550
1400,9462,12.0000,54.0000,12.0000,54.0000,13.2940,51.4217,15.8752,51.8673
1401,9467,16.0000,54.0000,14.0000,54.0000,13.3267,51.4983,15.8965,51.8550
1402,9472,14.0000,54.0000,15.0000,54.0000,13.4436,51.5758,16.0452,51.7678
1403,9477,13.0000,53.0000,13.0000,54.0000,13.5140,51.6538,16.2488,52.1050
1404,9482,15.0000,54.0000,14.0000,53.0000,13.5644,51.7036,16.7551,53.2096
1405,9487,14.0000,54.0000,15.0000,54.0000,13.6479,51.7624,16.7223,52.7568
1406,9492,13.0000,54.0000,15.0000,54.0000,13.7545,51.8378,16.9932,53.0714
1407,9497,14.0000,53.0000,14.0000,54.0000,13.8137,51.9101,16.9870,53.0436
1408,9502,18.0000,55.0000,15.0000,54.0000,13.8623,51.9729,16.9284,52.7005
1409,9507,15.0000,55.0000,16.0000,54.0000,13.9960,52.0447,17.3419,53.3792
1410,9512,11.0000,55.0000,15.0000,55.0000,14.1339,52.1500,17.5362,53.6537
1411,9517,11.0000,54.0000,12.0000,55.0000,14.1277,52.2619,17.4042,52.8016
1412,9522,16.0000,52.0000,12.0000,54.0000,14.0688,52.3276,17.3445,52.3951
1413,9527,16.0000,54.0000,15.0000,53.0000,14.1061,52.3482,17.4752,52.3192
1414,9532,12.0000,55.0000,15.0000,54.0000,14.1932,52.3859,17.5584,52.2708
1415,9537,15.0000,53.0000,14.0000,54.0000,14.2427,52.4488,17.7248,52.1739
1416,9542,18.0000,53.0000,15.0000,53.0000,14.2988,52.5015,17.8597,52.0017
1417,9547,16.0000,55.0000,17.0000,53.0000,14.4384,52.5187,18.1055,51.6304
1418,9552,21.0000,53.0000,18.0000,54.0000,14.6075,52.5696,18.3606,51.8043
1419,9557,23.0000,49.0000,20.0000,53.0000,14.8459,52.6019,18.5439,51.6978
1420,9562,18.0000,53.0000,22.0000,51.0000,15.1847,52.5499,18.5658,51.6849
1421,9567,17.0000,52.0000,19.0000,52.0000,15.4645,52.4910,18.5817,51.6755
1422,9572,18.0000,52.0000,18.0000,52.0000,15.6471,52.4662,18.6495,51.6362
1423,9577,18.0000,53.0000,18.0000,52.0000,15.8088,52.4419,18.6974,51.6083
1424,9582,20.0000,53.0000,18.0000,53.0000,15.9744,52.4439,18.6097,51.2859
1425,9587,21.0000,53.0000,20.0000,53.0000,16.1871,52.4630,18.5158,50.9662
1426,9592,23.0000,49.0000,21.0000,52.0000,16.4354,52.4646,18.6656,51.3453
1427,9597,24.0000,47.0000,22.0000,49.0000,16.7217,52.3833,18.6639,51.3931
1428,9602,26.0000,51.0000,24.0000,48.0000,17.0662,52.2097,18.6243,51.1815
1429,9607,22.0000,51.0000,24.0000,51.0000,17.4425,52.1121,18.6997,51.1376
1430,9612,21.0000,52.0000,22.0000,52.0000,17.7496,52.0883,18.7870,51.0866
1431,9617,17.0000,54.0000,20.0000,52.0000,17.9765,52.0733,18.8366,51.0577
1432,9622,16.0000,54.0000,18.0000,54.0000,18.1141,52.1101,18.9732,51.2602
1433,9627,16.0000,52.0000,16.0000,54.0000,18.1690,52.1814,19.3306,51.8142
1434,9632,14.0000,52.0000,15.0000,53.0000,18.1619,52.2161,19.3996,51.8679
1435,9637,16.0000,52.0000,15.0000,52.0000,18.1284,52.2076,19.3863,51.6833
1436,9642,17.0000,53.0000,15.0000,53.0000,18.0927,52.2166,19.5427,51.8812
1437,9647,18.0000,52.0000,17.0000,52.0000,18.1235,52.2169,19.7064,51.9787
1438,9652,17.0000,52.0000,17.0000,53.0000,18.1685,52.2430,19.5382,51.4386
1439,9657,17.0000,53.0000,17.0000,53.0000,18.2103,52.2688,19.4752,51.1562
1440,9662,21.0000,53.0000,18.0000,53.0000,18.2663,52.2944,19.4634,50.8493
1441,9667,19.0000,52.0000,19.0000,53.0000,18.3794,52.3196,19.4874,50.6785
1442,9672,20.0000,52.0000,20.0000,52.0000,18.5311,52.3270,19.8752,51.2103
1443,9677,19.0000,51.0000,19.0000,52.0000,18.6514,52.3086,19.9268,50.9888
1444,9682,21.0000,52.0000,20.0000,51.0000,18.7842,52.2480,20.0373,50.8293
1445,9687,19.0000,53.0000,20.0000,52.0000,18.9281,52.2151,19.9786,50.4864
1446,9692,20.0000,52.0000,20.0000,52.0000,19.0668,52.2081,19.9165,50.0553
1447,9697,21.0000,53.0000,21.0000,52.0000,19.2097,52.1929,19.8371,49.6046
1448,9702,20.0000,53.0000,20.0000,52.0000,19.3647,52.1781,19.9043,49.5075
1449,9707,22.0000,53.0000,20.0000,53.0000,19.4888,52.2067,19.9162,49.5006
1450,9712,20.0000,51.0000,21.0000,53.0000,19.6425,52.2346,19.9933,49.4555
1451,9717,19.0000,50.0000,21.0000,52.0000,19.7978,52.2279,19.8853,49.1230
1452,9722,23.0000,51.0000,21.0000,50.0000,19.9386,52.1479,20.0646,49.4138
1453,9727,20.0000,52.0000,22.0000,51.0000,20.1164,52.0935,20.0943,49.3965
1454,9732,20.0000,50.0000,21.0000,51.0000,20.2725,52.0395,20.1538,49.3616
1455,9737,21.0000,52.0000,21.0000,51.0000,20.4065,51.9867,19.9554,49.0211
1456,9742,23.0000,53.0000,21.0000,52.0000,20.5354,51.9437,20.1327,48.9171
1457,9747,24.0000,51.0000,23.0000,52.0000,20.7196,51.9357,20.1203,48.9548
1458,9752,22.0000,52.0000,24.0000,52.0000,20.9490,51.9281,20.3677,49.2363
1459,9757,22.0000,53.0000,23.0000,52.0000,21.1447,51.9209,20.4436,49.1613
1460,9762,22.0000,50.0000,22.0000,52.0000,21.2913,51.9141,20.3510,48.8193
1461,9767,23.0000,50.0000,22.0000,51.0000,21.4323,51.8819,20.5146,49.1502
1462,9772,22.0000,50.0000,22.0000,50.0000,21.5849,51.7994,20.6108,49.1863
1463,9777,24.0000,49.0000,23.0000,50.0000,21.7234,51.7105,20.7507,49.3820
1464,9782,24.0000,50.0000,23.0000,50.0000,21.8900,51.6244,20.6656,49.0619
1465,9787,23.0000,47.0000,24.0000,49.0000,22.0831,51.5086,20.6953,49.0444
1466,9792,23.0000,49.0000,23.0000,48.0000,22.2360,51.3641,20.7310,49.0235
1467,9797,21.0000,46.0000,23.0000,48.0000,22.3831,51.2078,20.8068,48.9792
1468,9802,23.0000,48.0000,23.0000,48.0000,22.5249,51.0544,20.8842,48.9339
1469,9807,22.0000,47.0000,23.0000,48.0000,22.6618,50.9011,20.8659,48.8225
1470,9812,22.0000,49.0000,22.0000,48.0000,22.7764,50.7489,20.8440,48.7451
1471,9817,22.0000,49.0000,22.0000,48.0000,22.8604,50.6007,21.2779,49.1665
1472,9822,22.0000,48.0000,22.0000,48.0000,22.9399,50.4904,21.3211,48.9560
1473,9827,21.0000,48.0000,22.0000,48.0000,23.0153,50.3493,21.2985,48.6911
1474,9832,21.0000,50.0000,21.0000,49.0000,23.0526,50.2295,21.2592,48.3493
1475,9837,21.0000,49.0000,21.0000,49.0000,23.0784,50.1387,21.1158,47.7068
1476,9842,22.0000,49.0000,21.0000,49.0000,23.1015,50.0509,21.0648,47.4676
1477,9847,21.0000,49.0000,21.0000,49.0000,23.1219,49.9659,20.9058,46.9024
1478,9852,20.0000,48.0000,21.0000,49.0000,23.1398,49.8837,20.6939,46.3685
1479,9857,20.0000,48.0000,20.0000,48.0000,23.1140,49.7877,20.7209,46.3525
1480,9862,20.0000,47.0000,20.0000,48.0000,23.0881,49.6704,20.7651,46.3262
1481,9867,22.0000,49.0000,21.0000,49.0000,23.0774,49.5732,20.7670,46.3250
1482,9872,21.0000,49.0000,21.0000,49.0000,23.0884,49.5034,20.8037,46.3032
1483,9877,22.0000,49.0000,21.0000,49.0000,23.0970,49.4359,20.6381,45.8879
1484,9882,20.0000,50.0000,21.0000,49.0000,23.1117,49.3709,20.6041,45.8210
1485,9887,21.0000,51.0000,21.0000,50.0000,23.1144,49.3505,20.7050,45.9313
1486,9892,19.0000,49.0000,20.0000,51.0000,23.0809,49.3740,20.7280,45.9176
1487,9897,20.0000,52.0000,20.0000,51.0000,23.0402,49.3634,20.7675,45.8941
1488,9902,21.0000,48.0000,20.0000,50.0000,22.9978,49.3457,20.9172,46.0923
1489,9907,21.0000,52.0000,21.0000,50.0000,22.9950,49.3298,20.9089,45.9536
1490,9912,20.0000,51.0000,21.0000,50.0000,22.9899,49.3154,21.0232,46.0293
1491,9917,22.0000,51.0000,21.0000,51.0000,22.9829,49.3454,21.1182,46.1166
1492,9922,21.0000,50.0000,21.0000,51.0000,22.9745,49.3756,21.2206,46.0557
1493,9927,21.0000,50.0000,21.0000,50.0000,22.9648,49.3714,21.1999,45.7233
1494,9932,20.0000,51.0000,21.0000,50.0000,22.9539,49.3595,21.2351,45.6162
1495,9937,22.0000,51.0000,21.0000,51.0000,22.9417,49.3746,21.2466,45.6093
1496,9942,22.0000,51.0000,21.0000,52.0000,22.9287,49.4154,21.1570,45.3212
1497,9947,23.0000,50.0000,23.0000,51.0000,22.9656,49.4476,21.1847,45.2193
1498,9952,23.0000,50.0000,23.0000,50.0000,23.0174,49.4543,21.3144,45.5120
1499,9957,22.0000,49.0000,22.0000,49.0000,23.0750,49.4187,21.3832,45.5280
1500,9962,21.0000,49.0000,22.0000,49.0000,23.0961,49.3678,21.2931,45.2117
1501,9967,21.0000,48.0000,21.0000,49.0000,23.0730,49.3186,21.1318,44.8849
1502,9972,22.0000,50.0000,21.0000,49.0000,23.0498,49.2463,20.9707,44.5067
1503,9977,21.0000,49.0000,22.0000,50.0000,23.0675,49.2183,20.8618,44.1582
1504,9982,20.0000,46.0000,21.0000,48.0000,23.0584,49.1747,20.8619,44.1583
1505,9987,21.0000,50.0000,21.0000,48.0000,23.0325,49.0912,20.9465,44.1074
1506,9992,23.0000,50.0000,22.0000,50.0000,23.0221,49.0520,20.5918,43.5056
1507,9997,20.0000,44.0000,23.0000,49.0000,23.0608,49.0392,20.6476,43.4720
1508,10002,21.0000,48.0000,22.0000,47.0000,23.0895,48.9363,20.6641,43.4891
1509,10007,21.0000,46.0000,21.0000,47.0000,23.0665,48.8112,20.8944,43.7288
1510,10012,21.0000,50.0000,21.0000,47.0000,23.0351,48.6981,20.9073,43.7484
1511,10017,19.0000,40.0000,20.0000,47.0000,22.9709,48.5886,21.0786,44.0009
1512,10022,18.0000,40.0000,20.0000,44.0000,22.8996,48.4334,20.9506,43.6950
1513,10027,18.0000,42.0000,19.0000,42.0000,22.7964,48.1448,20.9416,43.6734
1514,10032,18.0000,45.0000,19.0000,45.0000,22.6780,47.9198,20.8061,43.3497
1515,10037,16.0000,37.0000,18.0000,44.0000,22.5421,47.7389,20.6808,43.0503
1516,10042,17.0000,40.0000,17.0000,40.0000,22.3656,47.4207,20.6720,43.0292
1517,10047,14.0000,41.0000,16.0000,39.0000,22.1504,46.9943,20.5463,42.7342
1518,10052,16.0000,37.0000,16.0000,41.0000,21.9235,46.6457,20.5260,42.7465
1519,10057,17.0000,41.0000,16.0000,39.0000,21.7030,46.2753,20.5426,42.7364
1520,10062,20.0000,47.0000,17.0000,40.0000,21.5274,45.9060,20.5150,42.7531
1521,10067,16.0000,41.0000,18.0000,43.0000,21.3953,45.6844,20.4929,42.7665
1522,10072,19.0000,43.0000,17.0000,41.0000,21.2383,45.4250,20.4981,42.7634
1523,10077,20.0000,45.0000,19.0000,43.0000,21.1166,45.1887,20.5058,42.7587
1524,10082,18.0000,39.0000,19.0000,43.0000,21.0499,45.0202,20.4653,42.7832
1525,10087,21.0000,42.0000,19.0000,40.0000,20.9681,44.7665,20.4304,42.6994
1526,10092,19.0000,43.0000,20.0000,42.0000,20.9197,44.5339,20.3767,42.5484
1527,10097,21.0000,42.0000,20.0000,44.0000,20.8803,44.3752,20.4652,42.6783
1528,10102,20.0000,39.0000,20.0000,44.0000,20.8419,44.2560,20.2641,42.2015
1529,10107,19.0000,43.0000,20.0000,42.0000,20.8044,44.0655,20.0874,41.8437
1530,10112,20.0000,43.0000,19.0000,42.0000,20.7339,43.8476,20.1037,41.8338
1531,10117,18.0000,38.0000,20.0000,42.0000,20.6905,43.6873,20.1254,41.8206
1532,10122,19.0000,42.0000,19.0000,41.0000,20.6229,43.4741,20.1203,41.6804
1533,10127,20.0000,42.0000,19.0000,41.0000,20.5479,43.2501,20.0575,41.4798
1534,10132,20.0000,42.0000,20.0000,41.0000,20.4825,43.0405,20.0112,41.3317
1535,10137,20.0000,44.0000,20.0000,42.0000,20.4531,42.8641,19.9833,41.1469
1536,10142,21.0000,42.0000,21.0000,43.0000,20.4332,42.7538,20.0245,41.1217
1537,10147,19.0000,42.0000,20.0000,42.0000,20.4222,42.6311,20.0640,41.0977
1538,10152,21.0000,41.0000,20.0000,41.0000,20.3946,42.4620,20.0926,41.0801
1539,10157,20.0000,41.0000,20.0000,41.0000,20.3679,42.2824,20.0332,40.8916
1540,10162,20.0000,41.0000,20.0000,42.0000,20.3419,42.1350,20.0257,40.7464
1541,10167,16.0000,39.0000,19.0000,41.0000,20.2910,42.0017,19.8978,40.3815
1542,10172,19.0000,45.0000,18.0000,42.0000,20.1820,41.8486,19.8132,40.1379
1543,10177,18.0000,40.0000,18.0000,43.0000,20.0761,41.7523,19.7782,39.9167
1544,10182,17.0000,37.0000,18.0000,41.0000,19.9827,41.6351,19.6912,39.6085
1545,10187,17.0000,39.0000,17.0000,38.0000,19.8756,41.3903,19.6943,39.4864
1546,10192,19.0000,39.0000,17.0000,39.0000,19.7379,41.1368,19.8635,39.6227
1547,10197,18.0000,41.0000,17.0000,38.0000,19.6050,40.8925,20.0750,39.8558
1548,10202,19.0000,38.0000,18.0000,38.0000,19.5158,40.6716,20.1640,39.9226
1549,10207,16.0000,33.0000,18.0000,38.0000,19.4275,40.4561,20.0698,39.6889
1550,10212,16.0000,28.0000,17.0000,34.0000,19.3340,40.1246,19.9463,39.4034
1551,10217,12.0000,26.0000,15.0000,27.0000,19.1784,39.5599,19.9426,39.3334
1552,10222,17.0000,34.0000,15.0000,30.0000,18.9768,38.9670,20.0070,39.2938
1553,10227,22.0000,42.0000,17.0000,34.0000,18.8367,38.5514,20.0494,39.2677
1554,10232,20.0000,37.0000,20.0000,38.0000,18.8163,38.3375,20.0528,39.2654
1555,10237,16.0000,25.0000,20.0000,37.0000,18.8301,38.1564,19.7961,38.8069
1556,10242,22.0000,47.0000,21.0000,38.0000,18.8353,37.9091,19.5273,38.2732
1557,10247,22.0000,43.0000,23.0000,44.0000,18.9642,37.9652,19.4920,38.2019
1558,10252,21.0000,43.0000,23.0000,44.0000,19.1027,38.0777,19.0162,37.4749
1559,10257,20.0000,39.0000,22.0000,42.0000,19.2055,38.1245,19.0668,37.4434
1560,10262,17.0000,35.0000,20.0000,39.0000,19.2396,38.0810,19.1427,37.3962
1561,10267,16.0000,35.0000,17.0000,35.0000,19.1658,37.8592,19.1427,37.3962
1562,10272,22.0000,41.0000,17.0000,35.0000,19.0368,37.5798,19.2326,37.6780
1563,10277,26.0000,47.0000,23.0000,43.0000,19.1174,37.5651,19.3892,37.9445
1564,10282,20.0000,40.0000,24.0000,43.0000,19.2974,37.6462,19.5792,38.1023
1565,10287,23.0000,43.0000,21.0000,40.0000,19.3987,37.6782,19.3615,37.5978
1566,10292,20.0000,37.0000,21.0000,39.0000,19.4828,37.6470,19.3869,37.5820
1567,10297,20.0000,36.0000,22.0000,38.0000,19.5751,37.5610,19.3936,37.5330
1568,10302,18.0000,34.0000,20.0000,37.0000,19.6142,37.4117,19.2027,37.0909
1569,10307,22.0000,37.0000,19.0000,35.0000,19.5849,37.2010,19.4010,37.2351
1570,10312,21.0000,37.0000,21.0000,37.0000,19.6075,37.0316,19.4032,37.1668
1571,10317,21.0000,42.0000,22.0000,40.0000,19.6809,36.9622,19.3029,36.8950
1572,10322,18.0000,36.0000,20.0000,39.0000,19.7190,36.9482,19.2268,36.7394
1573,10327,20.0000,37.0000,18.0000,36.0000,19.6881,36.8516,19.3003,36.7869
1574,10332,19.0000,37.0000,19.0000,37.0000,19.6498,36.7264,19.0776,36.4414
1575,10337,20.0000,35.0000,20.0000,37.0000,19.6466,36.6067,19.0477,36.3734
1576,10342,22.0000,39.0000,21.0000,37.0000,19.6605,36.4585,19.0455,36.3103
1577,10347,20.0000,40.0000,21.0000,39.0000,19.7081,36.4011,19.2664,36.6523
1578,10352,23.0000,38.0000,21.0000,39.0000,19.7553,36.3821,19.2965,36.6334
1579,10357,24.0000,40.0000,22.0000,38.0000,19.8188,36.3322,19.3979,36.7029
1580,10362,25.0000,40.0000,24.0000,40.0000,19.9748,36.3288,19.3803,36.6487
1581,10367,20.0000,36.0000,24.0000,39.0000,20.1614,36.3450,19.2020,36.2331
1582,10372,21.0000,37.0000,21.0000,37.0000,20.2494,36.2694,19.1312,35.9608
1583,10377,18.0000,35.0000,19.0000,34.0000,20.2256,36.0882,19.0072,35.5392
1584,10382,20.0000,37.0000,19.0000,35.0000,20.1685,35.9134,18.9625,35.2273
1585,10387,21.0000,39.0000,20.0000,37.0000,20.1378,35.8126,18.9845,35.0666
1586,10392,17.0000,35.0000,20.0000,38.0000,20.1416,35.7752,18.9251,34.7907
1587,10397,14.0000,30.0000,17.0000,35.0000,20.0950,35.7151,18.9764,34.7376
1588,10402,15.0000,34.0000,14.0000,31.0000,19.8729,35.4410,19.0355,34.6795
1589,10407,14.0000,35.0000,13.0000,32.0000,19.5869,35.1410,18.9067,34.4505
1590,10412,17.0000,35.0000,14.0000,34.0000,19.3420,34.9600,18.9674,34.4740
1591,10417,14.0000,32.0000,15.0000,34.0000,19.1447,34.8190,19.0791,34.5271
1592,10422,18.0000,31.0000,16.0000,33.0000,18.9699,34.6337,19.1122,34.5062
1593,10427,16.0000,29.0000,17.0000,32.0000,18.8500,34.3974,18.9451,34.2013
1594,10432,12.0000,28.0000,15.0000,28.0000,18.7256,34.0794,18.8883,34.0319
1595,10437,18.0000,31.0000,16.0000,32.0000,18.5637,33.7877,18.8325,33.8646
1596,10442,21.0000,34.0000,18.0000,33.0000,18.4793,33.5864,18.9327,33.9025
1597,10447,18.0000,32.0000,19.0000,34.0000,18.4872,33.4575,19.2606,34.2070
1598,10452,26.0000,42.0000,22.0000,38.0000,18.5531,33.4409,19.4685,34.2809
1599,10457,24.0000,43.0000,26.0000,42.0000,18.7574,33.5748,19.4182,34.0650
1600,10462,22.0000,36.0000,24.0000,39.0000,18.9752,33.7258,19.4590,33.9773
1601,10467,18.0000,26.0000,22.0000,35.0000,19.1078,33.7459,19.5007,33.7051
1602,10472,21.0000,31.0000,21.0000,31.0000,19.1797,33.5780,19.3423,33.2896
1603,10477,19.0000,33.0000,20.0000,31.0000,19.2010,33.3012,19.4656,33.3214
1604,10482,21.0000,33.0000,20.0000,32.0000,19.2222,33.1066,19.5348,33.3176
1605,10487,19.0000,28.0000,20.0000,30.0000,19.2515,32.9097,19.5830,33.2871
1606,10492,22.0000,32.0000,20.0000,29.0000,19.2726,32.6272,19.2222,32.7384
1607,10497,18.0000,25.0000,20.0000,29.0000,19.2935,32.3445,19.0728,32.4591
1608,10502,24.0000,31.0000,22.0000,30.0000,19.3564,32.1043,18.9757,32.1902
1609,10507,20.0000,29.0000,22.0000,30.0000,19.4608,31.8797,19.3555,32.5336
1610,10512,20.0000,29.0000,21.0000,29.0000,19.5549,31.6371,19.3555,32.5336
1611,10517,18.0000,27.0000,19.0000,27.0000,19.5704,31.3443,19.4030,32.5033
1612,10522,19.0000,28.0000,18.0000,26.0000,19.5097,31.0015,19.3656,32.2329
1613,10527,17.0000,22.0000,18.0000,26.0000,19.4419,30.6438,19.5888,32.6820
1614,10532,18.0000,28.0000,17.0000,24.0000,19.3337,30.2214,19.6556,32.6393
1615,10537,15.0000,21.0000,17.0000,24.0000,19.2278,29.8277,19.6457,32.6062
1616,10542,15.0000,23.0000,16.0000,23.0000,19.0811,29.4103,19.5091,32.1412
1617,10547,18.0000,26.0000,16.0000,23.0000,18.9033,28.9450,19.4910,32.0572
1618,10552,20.0000,27.0000,17.0000,24.0000,18.7833,28.5582,18.9130,31.0326
1619,10557,18.0000,24.0000,18.0000,25.0000,18.7333,28.2347,18.8280,30.8080
1620,10562,17.0000,24.0000,17.0000,24.0000,18.6760,27.8796,18.7459,30.6391
1621,10567,21.0000,27.0000,18.0000,25.0000,18.6205,27.5520,18.7505,30.6361
1622,10572,19.0000,30.0000,20.0000,28.0000,18.6417,27.3349,18.7539,30.5823
1623,10577,20.0000,28.0000,19.0000,29.0000,18.6461,27.1938,18.7290,30.4482
1624,10582,17.0000,23.0000,18.0000,27.0000,18.6340,27.0340,18.8042,30.5282
1625,10587,19.0000,28.0000,19.0000,26.0000,18.6143,26.8055,18.7397,30.4414
1626,10592,19.0000,28.0000,19.0000,27.0000,18.5869,26.6030,18.8328,30.5830
1627,10597,19.0000,26.0000,19.0000,28.0000,18.5858,26.4766,18.9170,30.6029
1628,10602,18.0000,27.0000,19.0000,27.0000,18.5852,26.3145,19.0004,30.7526
1629,10607,18.0000,28.0000,18.0000,27.0000,18.5679,26.1513,18.9452,30.6771
1630,10612,21.0000,32.0000,19.0000,28.0000,18.5345,26.0206,18.8924,30.5446
1631,10617,20.0000,30.0000,20.0000,31.0000,18.5612,25.9973,18.9154,30.5299
1632,10622,22.0000,30.0000,20.0000,30.0000,18.6048,25.9876,18.9246,30.4139
1633,10627,23.0000,35.0000,21.0000,32.0000,18.6728,26.0147,18.8769,30.1704
1634,10632,19.0000,32.0000,21.0000,33.0000,18.7816,26.1292,18.8022,29.9466
1635,10637,20.0000,29.0000,20.0000,31.0000,18.8384,26.2126,18.8003,29.7855
1636,10642,21.0000,31.0000,20.0000,30.0000,18.8778,26.2149,18.7381,29.6119
1637,10647,19.0000,27.0000,20.0000,30.0000,18.9165,26.2202,18.6001,29.2747
1638,10652,18.0000,26.0000,19.0000,27.0000,18.9455,26.1594,18.6389,29.0910
1639,10657,16.0000,24.0000,18.0000,25.0000,18.9318,26.0013,18.7237,29.0360
1640,10662,18.0000,24.0000,17.0000,24.0000,18.8587,25.7904,18.7197,28.9337
1641,10667,16.0000,24.0000,17.0000,24.0000,18.7711,25.5624,18.6734,28.8065
1642,10672,18.0000,25.0000,16.0000,23.0000,18.6606,25.3091,18.6340,28.7282
1643,10677,17.0000,25.0000,17.0000,24.0000,18.5608,25.0979,18.6014,28.5935
1644,10682,16.0000,24.0000,18.0000,25.0000,18.5056,24.9201,18.6679,28.5502
1645,10687,13.0000,22.0000,16.0000,24.0000,18.4173,24.7578,18.6596,28.4524
1646,10692,12.0000,21.0000,15.0000,23.0000,18.2714,24.5510,18.6137,28.3274
1647,10697,17.0000,24.0000,14.0000,22.0000,18.0513,24.2833,18.7107,28.3676
1648,10702,19.0000,25.0000,16.0000,23.0000,17.8823,24.0353,18.7834,28.3718
1649,10707,19.0000,26.0000,19.0000,25.0000,17.8612,23.8971,18.7904,28.2124
1650,10712,19.0000,28.0000,19.0000,25.0000,17.8832,23.7826,18.7996,28.1040
1651,10717,20.0000,28.0000,19.0000,27.0000,17.9050,23.7329,18.8284,28.0340
1652,10722,22.0000,29.0000,21.0000,29.0000,17.9773,23.7628,18.9275,28.0207
1653,10727,21.0000,27.0000,21.0000,29.0000,18.0829,23.8304,18.9650,27.9449
1654,10732,20.0000,27.0000,20.0000,28.0000,18.1781,23.8659,19.1043,28.0078
1655,10737,21.0000,27.0000,20.0000,27.0000,18.2377,23.8527,19.2017,27.9444
1656,10742,18.0000,26.0000,19.0000,26.0000,18.2876,23.8171,19.2637,27.9040
1657,10747,19.0000,25.0000,19.0000,26.0000,18.3032,23.7682,19.2855,27.7873
1658,10752,20.0000,26.0000,20.0000,25.0000,18.3271,23.6815,19.1267,27.4532
1659,10757,20.0000,26.0000,20.0000,26.0000,18.3849,23.6254,18.9053,27.0089
1660,10762,20.0000,26.0000,20.0000,26.0000,18.4417,23.5903,18.7748,26.7329
1661,10767,20.0000,26.0000,20.0000,26.0000,18.4976,23.5589,18.6174,26.4613
1662,10772,19.0000,24.0000,20.0000,25.0000,18.5528,23.5143,18.5852,26.3531
1663,10777,19.0000,26.0000,20.0000,25.0000,18.6068,23.4480,18.6494,26.3109
1664,10782,20.0000,25.0000,19.0000,25.0000,18.6173,23.3857,18.6964,26.2800
1665,10787,19.0000,26.0000,19.0000,25.0000,18.6277,23.3357,18.7435,26.2490
1666,10792,19.0000,25.0000,19.0000,26.0000,18.6379,23.2976,18.7376,26.1085
1667,10797,18.0000,23.0000,18.0000,24.0000,18.6311,23.2368,18.7166,26.0261
1668,10802,19.0000,24.0000,18.0000,23.0000,18.5996,23.1052,18.7526,26.0024
1669,10807,19.0000,22.0000,19.0000,23.0000,18.5856,22.9788,18.6544,25.7497
1670,10812,18.0000,20.0000,19.0000,22.0000,18.5969,22.8410,18.4252,25.4299
1671,10817,15.0000,19.0000,18.0000,20.0000,18.5829,22.6328,18.2065,25.1108
1672,10822,17.0000,19.0000,16.0000,19.0000,18.4840,22.3710,18.0647,24.8988
1673,10827,17.0000,17.0000,16.0000,18.0000,18.3711,22.0760,18.0416,24.8382
1674,10832,18.0000,21.0000,18.0000,20.0000,18.3291,21.8086,18.0815,24.8117
1675,10837,18.0000,20.0000,19.0000,21.0000,18.3386,21.6333,18.1396,24.7732
1676,10842,18.0000,20.0000,18.0000,20.0000,18.3226,21.4643,18.2411,24.8884
1677,10847,18.0000,20.0000,18.0000,20.0000,18.2988,21.2679,18.2073,24.7738
1678,10852,19.0000,21.0000,18.0000,20.0000,18.2757,21.0784,18.1933,24.7375
1679,10857,18.0000,21.0000,18.0000,21.0000,18.2532,20.9300,18.2472,24.7018
1680,10862,19.0000,20.0000,18.0000,21.0000,18.2316,20.7963,18.2915,24.6725
1681,10867,21.0000,23.0000,20.0000,22.0000,18.2531,20.6769,18.3149,24.6569
1682,10872,22.0000,23.0000,21.0000,23.0000,18.3334,20.6135,18.4149,24.7884
1683,10877,21.0000,21.0000,22.0000,22.0000,18.4633,20.5630,18.4841,24.7731
1684,10882,15.0000,17.0000,21.0000,21.0000,18.5903,20.4741,18.5132,24.7538
1685,10887,18.0000,18.0000,18.0000,19.0000,18.6128,20.3223,18.4421,24.5725
1686,10892,17.0000,18.0000,17.0000,18.0000,18.5511,20.1011,18.5044,24.5313
1687,10897,24.0000,31.0000,19.0000,21.0000,18.5329,19.9380,18.4336,24.3516
1688,10902,20.0000,22.0000,22.0000,24.0000,18.6388,19.9461,18.3553,23.9555
1689,10907,22.0000,21.0000,21.0000,22.0000,18.7439,19.9334,18.4280,23.8776
1690,10912,24.0000,19.0000,22.0000,20.0000,18.8568,19.8410,18.2894,23.5288
1691,10917,28.0000,13.0000,25.0000,18.0000,19.0695,19.6855,18.1737,23.1996
1692,10922,28.0000,15.0000,26.0000,16.0000,19.3543,19.4258,18.3475,23.0837
1693,10927,26.0000,16.0000,28.0000,13.0000,19.7181,19.0465,18.4022,23.0328
1694,10932,25.0000,16.0000,25.0000,16.0000,20.0121,18.7477,18.3758,22.8494
1695,10937,19.0000,22.0000,21.0000,18.0000,20.1630,18.5266,18.3581,22.8185
1696,10942,15.0000,21.0000,18.0000,21.0000,20.1591,18.4555,18.2915,22.6920
1697,10947,21.0000,20.0000,18.0000,21.0000,20.0704,18.4316,18.3116,22.6786
1698,10952,23.0000,22.0000,21.0000,20.0000,20.0675,18.3611,18.3315,22.6654
1699,10957,23.0000,20.0000,22.0000,21.0000,20.1662,18.3382,18.3767,22.6921
1700,10962,22.0000,22.0000,22.0000,21.0000,20.2960,18.3183,18.4779,22.7812
1701,10967,22.0000,22.0000,22.0000,21.0000,20.3969,18.3018,18.5294,22.6898
1702,10972,23.0000,22.0000,23.0000,22.0000,20.5035,18.3054,18.5114,22.4883
1703,10977,22.0000,23.0000,23.0000,22.0000,20.6410,18.3369,18.5359,22.3163
1704,10982,23.0000,30.0000,23.0000,24.0000,20.7747,18.4211,18.6164,22.1779
1705,10987,21.0000,23.0000,23.0000,26.0000,20.9033,18.5948,18.7309,22.0592
1706,10992,19.0000,21.0000,21.0000,24.0000,20.9946,18.7582,18.8606,22.0988
1707,10997,19.0000,23.0000,19.0000,22.0000,20.9823,18.7974,18.9529,22.0370
1708,11002,18.0000,20.0000,18.0000,21.0000,20.9196,18.8118,19.0047,21.9231
1709,11007,18.0000,19.0000,19.0000,21.0000,20.8661,18.8030,19.0482,21.7620
1710,11012,21.0000,20.0000,19.0000,20.0000,20.8201,18.7553,18.9747,21.5199
1711,11017,21.0000,21.0000,21.0000,21.0000,20.8255,18.7196,18.8191,21.1954
1712,11022,23.0000,21.0000,21.0000,21.0000,20.8643,18.7210,18.7429,21.0422
1713,11027,23.0000,21.0000,22.0000,21.0000,20.9187,18.7243,18.6723,20.8867
1714,11032,21.0000,21.0000,22.0000,22.0000,21.0053,18.7464,18.8333,20.9141
1715,11037,21.0000,20.0000,22.0000,21.0000,21.0806,18.7864,18.9213,20.8950
1716,11042,22.0000,22.0000,21.0000,21.0000,21.1110,18.7937,19.0139,20.8734
1717,11047,21.0000,20.0000,21.0000,21.0000,21.1401,18.8025,19.2021,20.9517
1718,11052,22.0000,21.0000,21.0000,20.0000,21.1678,18.8044,19.1988,20.8058
1719,11057,21.0000,20.0000,21.0000,20.0000,21.1941,18.7743,18.6680,20.0600
1720,11062,21.0000,20.0000,21.0000,20.0000,21.2191,18.7466,18.3646,19.6742
1721,11067,19.0000,19.0000,20.0000,19.0000,21.2258,18.7039,18.1648,19.3657
1722,11072,19.0000,20.0000,19.0000,19.0000,21.1976,18.6383,18.0027,19.1610
1723,11077,20.0000,20.0000,20.0000,20.0000,21.1617,18.5924,18.0005,19.1001
1724,11082,21.0000,20.0000,20.0000,20.0000,21.1435,18.5734,18.0192,19.0874
1725,11087,20.0000,20.0000,20.0000,19.0000,21.1249,18.5316,17.9694,18.9725
1726,11092,21.0000,18.0000,20.0000,19.0000,21.1055,18.4760,17.9718,18.9336
1727,11097,21.0000,20.0000,20.0000,18.0000,21.0857,18.3979,18.0055,18.9107
1728,11102,18.0000,17.0000,20.0000,18.0000,21.0663,18.3064,18.0269,18.8960
1729,11107,21.0000,21.0000,19.0000,18.0000,21.0057,18.2186,18.0478,18.8818
1730,11112,19.0000,20.0000,19.0000,19.0000,20.9467,18.1589,18.0827,18.8581
1731,11117,24.0000,28.0000,20.0000,20.0000,20.9294,18.1594,18.1687,18.7994
1732,11122,26.0000,28.0000,21.0000,22.0000,20.9208,18.1923,18.2849,18.8817
1733,11127,20.0000,20.0000,23.0000,23.0000,21.0245,18.3464,18.3334,18.8736
1734,11132,22.0000,21.0000,22.0000,21.0000,21.0865,18.4055,18.2749,18.7273
1735,11137,22.0000,19.0000,21.0000,20.0000,21.1138,18.4259,18.3123,18.7017
1736,11142,20.0000,18.0000,21.0000,19.0000,21.1317,18.4223,18.3873,18.6507
1737,11147,18.0000,17.0000,20.0000,18.0000,21.1226,18.3604,18.4810,18.5869
1738,11152,20.0000,19.0000,19.0000,18.0000,21.0531,18.2841,18.6018,18.6911
1739,11157,21.0000,19.0000,20.0000,18.0000,21.0022,18.2108,18.5180,18.5494
1740,11162,21.0000,19.0000,21.0000,19.0000,21.0036,18.1663,18.5117,18.3808
1741,11167,24.0000,18.0000,22.0000,19.0000,21.0387,18.1409,18.5299,18.3562
1742,11172,21.0000,19.0000,22.0000,19.0000,21.0975,18.1168,18.5369,18.1677
1743,11177,23.0000,19.0000,22.0000,19.0000,21.1546,18.0943,18.4955,18.0133
1744,11182,21.0000,18.0000,22.0000,19.0000,21.2102,18.0737,18.5039,17.8021
1745,11187,20.0000,18.0000,21.0000,18.0000,21.2472,18.0211,18.5235,17.6445
1746,11192,24.0000,20.0000,21.0000,18.0000,21.2325,17.9626,18.6380,17.5663
1747,11197,19.0000,18.0000,21.0000,19.0000,21.2431,17.9486,18.6408,17.4577
1748,11202,19.0000,17.0000,19.0000,18.0000,21.2108,17.9108,18.4311,17.1086
1749,11207,19.0000,17.0000,18.0000,17.0000,21.1018,17.8242,18.2826,16.9725
1750,11212,21.0000,18.0000,18.0000,17.0000,20.9873,17.7241,18.3326,16.9734
1751,11217,22.0000,20.0000,20.0000,18.0000,20.9427,17.6529,18.1564,16.7934
1752,11222,21.0000,17.0000,21.0000,18.0000,20.9576,17.6095,18.1384,16.6796
1753,11227,18.0000,16.0000,20.0000,17.0000,20.9634,17.5598,18.1787,16.6978
1754,11232,18.0000,16.0000,18.0000,16.0000,20.8659,17.4440,18.3183,16.7282
1755,11237,21.0000,17.0000,18.0000,16.0000,20.7521,17.3230,18.3833,16.6835
1756,11242,19.0000,16.0000,20.0000,17.0000,20.7015,17.2235,18.4448,16.6413
1757,11247,21.0000,19.0000,20.0000,18.0000,20.6779,17.1705,18.5244,16.5867
1758,11252,24.0000,19.0000,22.0000,19.0000,20.7058,17.1623,18.6299,16.4496
1759,11257,19.0000,17.0000,21.0000,18.0000,20.7497,17.1634,18.7405,16.2659
1760,11262,19.0000,16.0000,19.0000,17.0000,20.7164,17.1236,18.8284,16.2054
1761,11267,18.0000,15.0000,18.0000,16.0000,20.6410,17.0350,18.9085,16.0704
1762,11272,19.0000,18.0000,19.0000,16.0000,20.5750,16.9323,18.9734,15.9343
1763,11277,18.0000,16.0000,18.0000,17.0000,20.4764,16.8590,19.0395,15.8888
1764,11282,19.0000,20.0000,18.0000,17.0000,20.3804,16.8056,19.0058,15.7083
1765,11287,19.0000,16.0000,19.0000,19.0000,20.3129,16.8134,18.8700,15.4650
1766,11292,18.0000,17.0000,19.0000,18.0000,20.2555,16.8217,18.7146,15.2397
1767,11297,21.0000,20.0000,19.0000,17.0000,20.1990,16.7728,18.4974,14.9644
1768,11302,24.0000,20.0000,21.0000,19.0000,20.1861,16.7937,18.2945,14.7293
1769,11307,19.0000,15.0000,21.0000,17.0000,20.2155,16.8065,18.3056,14.6879
1770,11312,23.0000,18.0000,20.0000,16.0000,20.2106,16.7276,18.6139,14.9606
1771,11317,23.0000,18.0000,23.0000,18.0000,20.2654,16.6940,18.4101,14.5680
1772,11322,24.0000,19.0000,23.0000,18.0000,20.3783,16.6961,18.1305,14.1785
1773,11327,25.0000,18.0000,23.0000,18.0000,20.4888,16.6992,18.2391,14.1027
1774,11332,19.0000,14.0000,22.0000,16.0000,20.5799,16.6693,18.2747,14.0052
1775,11337,18.0000,13.0000,19.0000,14.0000,20.5668,16.5299,18.1439,13.8182
1776,11342,18.0000,12.0000,18.0000,12.0000,20.4761,16.3160,18.1141,13.7772
1777,11347,22.0000,16.0000,19.0000,13.0000,20.3792,16.0916,17.9112,13.5540
1778,11352,21.0000,15.0000,21.0000,15.0000,20.3710,15.9689,17.8440,13.3972
1779,11357,19.0000,13.0000,20.0000,14.0000,20.3884,15.8586,17.8967,13.3229
1780,11362,23.0000,16.0000,19.0000,13.0000,20.3453,15.6917,17.8721,13.2108
1781,11367,19.0000,12.0000,20.0000,14.0000,20.3292,15.5559,17.8669,13.1945
1782,11372,17.0000,11.0000,19.0000,13.0000,20.2962,15.4072,17.9104,13.1641
1783,11377,17.0000,11.0000,17.0000,11.0000,20.1768,15.1754,18.0964,13.1636
1784,11382,21.0000,15.0000,19.0000,13.0000,20.0784,14.9688,18.0342,13.0776
1785,11387,19.0000,12.0000,21.0000,14.0000,20.0770,14.8460,18.1013,13.0308
1786,11392,19.0000,12.0000,19.0000,12.0000,20.0496,14.6920,18.1013,13.0308
1787,11397,19.0000,13.0000,19.0000,12.0000,19.9970,14.4996,18.2818,13.2043
1788,11402,18.0000,12.0000,18.0000,12.0000,19.9371,14.3135,18.2585,13.0704
1789,11407,21.0000,16.0000,19.0000,13.0000,19.8530,14.1509,18.2459,12.9398
1790,11412,22.0000,16.0000,20.0000,15.0000,19.8317,14.0629,18.3942,12.9756
1791,11417,20.0000,14.0000,21.0000,16.0000,19.8705,14.0549,18.4155,12.9608
1792,11422,21.0000,15.0000,21.0000,15.0000,19.9087,14.0233,18.4976,12.9036
1793,11427,22.0000,15.0000,21.0000,15.0000,19.9463,13.9857,18.5481,12.8683
1794,11432,21.0000,15.0000,22.0000,15.0000,20.0003,13.9504,18.6087,12.8259
1795,11437,22.0000,15.0000,21.0000,15.0000,20.0446,13.9177,18.6496,12.7378
1796,11442,22.0000,15.0000,21.0000,15.0000,20.0797,13.8873,18.5925,12.5097
1797,11447,22.0000,15.0000,22.0000,15.0000,20.1565,13.8591,18.6150,12.4054
1798,11452,20.0000,13.0000,21.0000,15.0000,20.2147,13.8332,18.7506,12.3735
1799,11457,19.0000,13.0000,19.0000,13.0000,20.2037,13.7498,18.6649,12.1940
1800,11462,18.0000,12.0000,18.0000,12.0000,20.1414,13.6182,18.8215,12.0844
1801,11467,19.0000,12.0000,19.0000,12.0000,20.0892,13.4740,18.8233,11.9670
1802,11472,18.0000,11.0000,19.0000,12.0000,20.0383,13.3347,18.6538,11.7281
1803,11477,18.0000,10.0000,18.0000,11.0000,19.9539,13.1653,18.5844,11.5959
1804,11482,17.0000,9.0000,17.0000,10.0000,19.8537,12.9749,18.4418,11.4875
1805,11487,17.0000,10.0000,17.0000,10.0000,19.7207,12.7639,18.4482,11.4829
1806,11492,18.0000,10.0000,17.0000,10.0000,19.5913,12.5252,18.4006,11.4040
1807,11497,18.0000,10.0000,18.0000,10.0000,19.4920,12.3293,18.2991,11.2511
1808,11502,19.0000,11.0000,18.0000,10.0000,19.4122,12.1395,18.2880,11.1753
1809,11507,20.0000,12.0000,19.0000,10.0000,19.3432,11.9557,18.2828,11.1145
1810,11512,20.0000,12.0000,20.0000,11.0000,19.3193,11.8214,18.2057,11.0308
1811,11517,19.0000,11.0000,19.0000,12.0000,19.3218,11.7349,18.0635,10.9304
1812,11522,21.0000,13.0000,20.0000,12.0000,19.2991,11.6523,17.9612,10.7940
1813,11527,18.0000,12.0000,20.0000,13.0000,19.3112,11.5904,17.9412,10.6734
1814,11532,16.0000,10.0000,19.0000,12.0000,19.2979,11.5232,17.9787,10.5752
1815,11537,20.0000,12.0000,18.0000,11.0000,19.2263,11.4088,18.0870,10.5794
1816,11542,22.0000,13.0000,19.0000,12.0000,19.1740,11.3157,18.2200,10.5394
1817,11547,20.0000,12.0000,21.0000,13.0000,19.2145,11.2846,18.3157,10.4718
1818,11552,19.0000,13.0000,20.0000,12.0000,19.2299,11.2231,18.5655,10.4485
1819,11557,19.0000,12.0000,19.0000,12.0000,19.2285,11.1650,18.7936,10.4064
1820,11562,21.0000,13.0000,20.0000,12.0000,19.2445,11.1103,18.9063,10.3270
1821,11567,20.0000,12.0000,20.0000,12.0000,19.2609,11.0589,18.8958,10.1532
1822,11572,20.0000,12.0000,20.0000,12.0000,19.2774,11.0108,18.9065,9.9652
1823,11577,20.0000,11.0000,20.0000,11.0000,19.2939,10.9572,18.8935,9.7513
1824,11582,21.0000,13.0000,20.0000,12.0000,19.3104,10.8810,18.7769,9.5333
1825,11587,20.0000,13.0000,21.0000,13.0000,19.3610,10.8595,18.6215,9.2781
1826,11592,20.0000,11.0000,21.0000,13.0000,19.4189,10.8656,18.5890,9.2230
1827,11597,19.0000,9.0000,20.0000,11.0000,19.4502,10.8391,18.5336,9.1592
1828,11602,21.0000,11.0000,19.0000,10.0000,19.4298,10.7296,18.5951,9.1864
1829,11607,19.0000,9.0000,20.0000,10.0000,19.4446,10.6159,18.6609,9.1719
1830,11612,18.0000,8.0000,19.0000,9.0000,19.4506,10.4718,18.6071,9.0986
1831,11617,17.0000,8.0000,18.0000,8.0000,19.4046,10.2889,18.7330,8.9921
1832,11622,19.0000,10.0000,18.0000,8.0000,19.3252,10.1032,18.8350,8.9199
1833,11627,25.0000,16.0000,19.0000,10.0000,19.2662,9.9678,18.7870,8.8429
1834,11632,19.0000,9.0000,22.0000,12.0000,19.3347,9.9300,18.7083,8.7543
1835,11637,24.0000,14.0000,22.0000,12.0000,19.4357,9.9284,18.9961,8.9345
1836,11642,22.0000,14.0000,23.0000,14.0000,19.5696,9.9635,18.9100,8.8666
1837,11647,18.0000,10.0000,21.0000,13.0000,19.6750,10.0327,18.7859,8.6992
1838,11652,20.0000,12.0000,20.0000,12.0000,19.6942,10.0437,18.7011,8.6326
1839,11657,21.0000,12.0000,20.0000,12.0000,19.7048,10.0479,18.6997,8.6254
1840,11662,20.0000,11.0000,21.0000,12.0000,19.7574,10.0535,18.6787,8.5227
1841,11667,23.0000,12.0000,21.0000,12.0000,19.8089,10.0608,18.6782,8.5147
1842,11672,19.0000,10.0000,21.0000,12.0000,19.8762,10.0694,18.6748,8.4002
1843,11677,24.0000,16.0000,22.0000,12.0000,19.9662,10.0783,18.7240,8.3651
1844,11682,30.0000,16.0000,25.0000,14.0000,20.1103,10.1118,18.8195,8.2973
1845,11687,32.0000,15.0000,30.0000,15.0000,20.4416,10.2615,18.8904,8.2469
1846,11692,32.0000,15.0000,32.0000,15.0000,20.9103,10.4159,19.0415,8.1395
1847,11697,26.0000,12.0000,31.0000,15.0000,21.3816,10.5535,19.1513,8.0865
1848,11702,22.0000,10.0000,25.0000,11.0000,21.6752,10.5937,19.3715,8.0540
1849,11707,20.0000,9.0000,21.0000,9.0000,21.7258,10.5158,19.5588,8.0235
1850,11712,25.0000,10.0000,21.0000,10.0000,21.7152,10.4324,19.7622,7.8791
1851,11717,26.0000,9.0000,25.0000,10.0000,21.8326,10.3605,19.8762,7.8320
1852,11722,22.0000,8.0000,25.0000,9.0000,22.0073,10.2565,20.0453,7.8052
1853,11727,21.0000,8.0000,23.0000,8.0000,22.1258,10.1212,20.1341,7.7423
1854,11732,20.0000,8.0000,21.0000,8.0000,22.1455,9.9729,20.3021,7.6229
1855,11737,21.0000,9.0000,20.0000,8.0000,22.1029,9.8289,20.3491,7.5895
1856,11742,19.0000,8.0000,19.0000,8.0000,22.0430,9.6893,20.3899,7.5606
1857,11747,16.0000,7.0000,18.0000,8.0000,21.9314,9.5542,20.4102,7.4952
1858,11752,19.0000,6.0000,17.0000,7.0000,21.7505,9.3792,20.4698,7.4243
1859,11757,22.0000,7.0000,19.0000,7.0000,21.6174,9.2098,20.5875,7.4203
1860,11762,25.0000,7.0000,23.0000,7.0000,21.6267,9.0474,20.5849,7.3627
1861,11767,26.0000,7.0000,26.0000,7.0000,21.7705,8.8914,20.5402,7.2674
1862,11772,21.0000,8.0000,25.0000,7.0000,21.9681,8.7410,20.4980,7.1711
1863,11777,20.0000,6.0000,22.0000,7.0000,22.0603,8.6120,20.5305,7.1396
1864,11782,22.0000,7.0000,20.0000,7.0000,22.0231,8.4692,20.5680,7.1045
1865,11787,20.0000,7.0000,21.0000,7.0000,22.0024,8.3299,20.5356,7.0771
1866,11792,17.0000,7.0000,20.0000,7.0000,21.9635,8.1951,20.5185,7.0893
1867,11797,19.0000,6.0000,18.0000,7.0000,21.8466,8.0652,20.5237,7.0857
1868,11802,19.0000,7.0000,19.0000,7.0000,21.7318,7.9312,20.5538,7.0643
1869,11807,18.0000,8.0000,19.0000,7.0000,21.6369,7.8108,20.6572,7.0916
1870,11812,25.0000,15.0000,19.0000,9.0000,21.5459,7.7465,20.6715,7.0058
1871,11817,21.0000,11.0000,23.0000,12.0000,21.5507,7.7743,20.7188,6.9470
1872,11822,21.0000,7.0000,21.0000,9.0000,21.5874,7.7944,20.8915,6.9251
1873,11827,23.0000,10.0000,21.0000,8.0000,21.5816,7.7270,21.1218,6.8976
1874,11832,25.0000,12.0000,23.0000,9.0000,21.6434,7.6884,21.2840,6.9088
1875,11837,24.0000,9.0000,24.0000,10.0000,21.7355,7.7090,21.6188,6.9116
1876,11842,28.0000,18.0000,24.0000,11.0000,21.8483,7.7453,21.7221,6.8726
1877,11847,25.0000,12.0000,25.0000,12.0000,21.9988,7.8309,21.9655,6.8129
1878,11852,22.0000,10.0000,24.0000,11.0000,22.1314,7.9188,22.0973,6.7366
1879,11857,22.0000,9.0000,22.0000,9.0000,22.1787,7.9510,22.3065,6.7193
1880,11862,26.0000,10.0000,22.0000,9.0000,22.1990,7.9341,22.2890,6.6008
1881,11867,23.0000,9.0000,24.0000,9.0000,22.2873,7.9189,22.1910,6.4108
1882,11872,25.0000,10.0000,24.0000,10.0000,22.3899,7.9225,22.2069,6.3996
1883,11877,26.0000,9.0000,25.0000,10.0000,22.5150,7.9525,22.2715,6.3536
1884,11882,24.0000,9.0000,25.0000,9.0000,22.6713,7.9748,22.2916,6.3393
1885,11887,24.0000,9.0000,25.0000,9.0000,22.8067,7.9637,22.3713,6.2915
1886,11892,26.0000,10.0000,25.0000,9.0000,22.9384,7.9542,22.4504,6.3562
1887,11897,27.0000,11.0000,26.0000,10.0000,23.0921,7.9718,22.5114,6.3304
1888,11902,27.0000,9.0000,27.0000,10.0000,23.2930,8.0072,22.7696,6.4177
1889,11907,26.0000,9.0000,27.0000,10.0000,23.4974,8.0431,22.9007,6.4303
1890,11912,25.0000,9.0000,26.0000,9.0000,23.6706,8.0448,22.9324,6.3816
1891,11917,25.0000,8.0000,25.0000,8.0000,23.7787,8.0217,22.8456,6.3113
1892,11922,27.0000,8.0000,25.0000,8.0000,23.8830,7.9742,22.8207,6.2240
1893,11927,24.0000,7.0000,26.0000,8.0000,24.0269,7.9288,22.8536,6.2007
1894,11932,24.0000,8.0000,25.0000,8.0000,24.1582,7.8854,22.9021,6.1665
1895,11937,23.0000,10.0000,24.0000,8.0000,24.2248,7.8439,22.9447,6.1712
1896,11942,25.0000,10.0000,24.0000,10.0000,24.2718,7.8636,23.0650,6.2173
1897,11947,22.0000,8.0000,24.0000,9.0000,24.3166,7.9003,23.1665,6.2421
1898,11952,22.0000,9.0000,23.0000,9.0000,24.3253,7.9037,23.2189,6.2581
1899,11957,21.0000,8.0000,22.0000,9.0000,24.2899,7.9081,23.2860,6.2902
1900,11962,25.0000,10.0000,23.0000,9.0000,24.2537,7.9136,23.2682,6.2497
1901,11967,22.0000,8.0000,24.0000,9.0000,24.2685,7.9200,23.2804,6.2146
1902,11972,25.0000,8.0000,23.0000,8.0000,24.2643,7.9186,23.4015,6.2620
1903,11977,25.0000,9.0000,24.0000,9.0000,24.2848,7.9012,23.4442,6.2451
1904,11982,23.0000,8.0000,25.0000,9.0000,24.3644,7.9110,23.4962,6.2040
1905,11987,26.0000,9.0000,24.0000,8.0000,24.3978,7.8952,23.7220,6.3048
1906,11992,25.0000,8.0000,25.0000,8.0000,24.4555,7.8633,24.1675,6.5298
1907,11997,25.0000,7.0000,25.0000,8.0000,24.5280,7.8329,24.4947,6.6683
1908,12002,28.0000,7.0000,25.0000,7.0000,24.5979,7.7607,24.5238,6.6478
1909,12007,27.0000,7.0000,27.0000,7.0000,24.7173,7.6909,24.6429,6.6487
1910,12012,26.0000,7.0000,28.0000,7.0000,24.9021,7.6234,24.8197,6.6658
1911,12017,29.0000,9.0000,28.0000,8.0000,25.0804,7.5671,24.8347,6.6269
1912,12022,27.0000,8.0000,28.0000,9.0000,25.2614,7.5727,24.8838,6.6208
1913,12027,27.0000,8.0000,27.0000,8.0000,25.4118,7.5703,24.8887,6.5765
1914,12032,25.0000,8.0000,25.0000,7.0000,25.4894,7.5346,25.0689,6.5953
1915,12037,25.0000,7.0000,25.0000,7.0000,25.5297,7.4748,25.1935,6.6026
1916,12042,27.0000,7.0000,25.0000,7.0000,25.5678,7.4172,25.2910,6.6299
1917,12047,27.0000,8.0000,26.0000,8.0000,25.6382,7.3789,25.2706,6.5964
1918,12052,27.0000,7.0000,27.0000,8.0000,25.7570,7.3678,25.2388,6.5708
1919,12057,27.0000,7.0000,27.0000,7.0000,25.8722,7.3320,25.2501,6.5628
1920,12062,27.0000,9.0000,27.0000,7.0000,25.9835,7.2807,25.1589,6.5317
1921,12067,25.0000,8.0000,27.0000,8.0000,26.0909,7.2572,25.0878,6.5341
1922,12072,26.0000,8.0000,26.0000,8.0000,26.1516,7.2520,25.0427,6.5657
1923,12077,27.0000,9.0000,26.0000,8.0000,26.2097,7.2478,24.9409,6.5427
1924,12082,25.0000,8.0000,25.0000,9.0000,26.2564,7.2616,24.8311,6.5726
1925,12087,27.0000,9.0000,26.0000,9.0000,26.3010,7.3014,24.7605,6.6223
1926,12092,27.0000,11.0000,27.0000,10.0000,26.3773,7.3581,24.7808,6.7215
1927,12097,27.0000,8.0000,26.0000,10.0000,26.4505,7.4390,24.9665,6.8485
1928,12102,29.0000,11.0000,27.0000,10.0000,26.5294,7.5190,25.1148,7.0191
1929,12107,28.0000,12.0000,28.0000,11.0000,26.6564,7.6157,25.3851,7.2846
1930,12112,29.0000,12.0000,28.0000,12.0000,26.7791,7.7616,25.6061,7.4478
1931,12117,28.0000,13.0000,28.0000,12.0000,26.8977,7.9216,25.5591,7.5206
1932,12122,25.0000,11.0000,28.0000,13.0000,27.0122,8.1038,25.7646,7.6393
1933,12127,25.0000,10.0000,26.0000,11.0000,27.0634,8.2387,26.0446,7.8838
1934,12132,28.0000,12.0000,26.0000,10.0000,27.0867,8.3205,26.0648,7.9312
1935,12137,26.0000,12.0000,27.0000,12.0000,27.1420,8.4346,26.4768,8.2729
1936,12142,28.0000,11.0000,27.0000,11.0000,27.2030,8.5626,26.5995,8.3472
1937,12147,27.0000,11.0000,27.0000,11.0000,27.2445,8.6631,26.5634,8.3723
1938,12152,27.0000,11.0000,27.0000,11.0000,27.3005,8.7615,26.5273,8.3973
1939,12157,31.0000,11.0000,28.0000,11.0000,27.3708,8.8577,26.5078,8.4324
1940,12162,28.0000,10.0000,30.0000,11.0000,27.5229,8.9524,26.7349,8.5755
1941,12167,29.0000,10.0000,29.0000,10.0000,27.6619,9.0198,26.6828,8.6117
1942,12172,30.0000,14.0000,29.0000,10.0000,27.7710,9.0687,26.6527,8.6218
1943,12177,27.0000,14.0000,29.0000,12.0000,27.8929,9.1667,26.4685,8.5988
1944,12182,27.0000,12.0000,28.0000,13.0000,27.9851,9.3276,26.4653,8.6332
1945,12187,28.0000,11.0000,27.0000,12.0000,28.0159,9.4759,26.5453,8.7395
1946,12192,27.0000,13.0000,28.0000,11.0000,28.0776,9.5722,26.6089,8.7930
1947,12197,23.0000,16.0000,26.0000,12.0000,28.1115,9.6743,26.4551,8.7696
1948,12202,23.0000,19.0000,24.0000,16.0000,28.0461,9.8783,26.3751,8.7949
1949,12207,28.0000,13.0000,25.0000,17.0000,27.9579,10.1806,26.1697,8.7634
1950,12212,29.0000,12.0000,28.0000,13.0000,27.9589,10.4041,26.0039,8.7184
1951,12217,34.0000,16.0000,29.0000,13.0000,28.0396,10.5121,25.9428,8.7293
1952,12222,30.0000,14.0000,31.0000,14.0000,28.2194,10.6864,26.0265,8.8628
1953,12227,27.0000,12.0000,30.0000,15.0000,28.4189,10.9066,26.0291,8.8725
1954,12232,30.0000,15.0000,30.0000,15.0000,28.5364,11.0953,26.2716,9.1247
1955,12237,26.0000,25.0000,30.0000,16.0000,28.6413,11.3039,26.6525,9.4294
1956,12242,31.0000,21.0000,29.0000,20.0000,28.7253,11.6141,27.1471,9.7925
1957,12247,27.0000,15.0000,29.0000,18.0000,28.8061,12.0200,27.1321,9.8028
1958,12252,28.0000,24.0000,29.0000,18.0000,28.8839,12.3243,27.3333,9.9254
1959,12257,29.0000,19.0000,29.0000,20.0000,28.9506,12.6464,27.7214,10.1761
1960,12262,25.0000,25.0000,28.0000,21.0000,29.0143,13.0252,27.9292,10.2948
1961,12267,28.0000,22.0000,26.0000,23.0000,29.0017,13.4690,28.2664,10.5092
1962,12272,31.0000,17.0000,28.0000,19.0000,29.0039,13.8473,28.4039,10.6207
1963,12277,25.0000,15.0000,29.0000,17.0000,29.0871,14.0870,28.4680,10.7374

